Explicit higher order rational rogue waves of the nonlinear Schr\"odinger equation

The $N$-th order rational rogue wave of the nonlinear Schr\"odinger equation (NLS), which depends on $2 N-2$ real parameters, has been shown to be impossible to generate by the nonlinear superposition formula. We here generate this sequence by a three-term recurrence relation, each step only requiring the computation of three $N-1$-th order determinants of $2 N-2$ variables, while the previous method requires two determinants of order $2 N$ in $2 N$ variables. This allows us to obtain explicitly the seventh wave with its six arbitrary complex parameters. These very compact expressions open the possibility to investigate the possible existence of new patterns in addition to the already observed ones (concentric rings, polygonal configurations, \dots).

==> NLS-Rogue.1-4.data.txt <==
# NLS-Rogue.1-4.data.txt Supplementary data file, Maple input format.

# Date 2026-01-19

# NOTATION 
# #############################################
# NLSxt:= I*diff(u8  (x,t),t)+diff(u8  (x,t),x,x)+  2*u8  (x,t)^(2)*subs(I=-I,u8  (x,t)):
# NLSXT:= I*diff(ujRW(X,T),T)+diff(ujRW(X,T),X,X)+1/2*ujRW(X,T)^(2)*subs(I=-I,ujRW(X,T)):
# rtoXT:={x=X/2,t=T/4}; rtoxt:={X=2*x,T=4*t};
# u8(x,t)= solution of NLS as computed by PG ("Fredholm"="Wronskian" method)
# ALL other variables depend on (X,T), not on (x,t)

# aj, bj real parameters, j>=1
# sj=aj+I*bj, dj=aj-I*bj equivalent complex conjugate parameters
# rtoab, rtosd rules from one convention to the other

# ujRW:=solution of NLS=rational(X,T)              *exp(I*T/2): # forall j>=0
# ujRW:=solution of NLS=Num_j(X,T)/Den_j(X,T)      *exp(I*T/2): # forall j>=0
#  Numj(X=0,T=0,aj=0,bj=0)=(-1)^{N+1}*(2*N+1)
#  Denj(X=0,T=0,aj=0,bj=0)=1

# u0RW:=solution of NLS=                            exp(I*T/2): # plane wave
# u1RW:=solution of NLS=(1-4*(1+I*T)/(1+X**2+T**2))*exp(I*T/2): # Peregrine

# A1, A3:=square matrices of order 2*N
# Numj:=Wronskian=det(A3)=cplx polynomial of X,T (definition, NOT computation)
# Denj:=Wronskian=det(A1)=real polynomial of X,T (definition, NOT computation)

# Csj := Caj+I*Cbj = cplx polynomial=diff(det(A3),dj)/normj=affine function of sj, "C"=cplx 
# Cdj := Caj-I*Cbj = cplx polynomial=diff(det(A3),sj)/normj=affine function of dj 
# Rsj := Raj+I*Rbj = real polynomial=diff(det(A1),dj)/normj=affine function of sj, "R"=real 
# Rdj := Raj-I*Rbj = real polynomial=diff(det(A1),sj)/normj=affine function of dj 

# Caj := (Csj+Cdj)/2   = shorter cplx polynomial=affine function of aj, stored in .data file
# Cbj := (Csj-Cdj)/2/I = shorter cplx polynomial=affine function of bj, stored in .data file
# Raj := (Rsj+Rdj)/2   = shorter real polynomial=affine function of aj, stored in .data file
# Rbj := (Rsj-Rdj)/2/I = shorter real polynomial=affine function of bj, stored in .data file

#############################
# RECURRENCE
# Num{j+1}:=(Csj*Cdj+Numj^2)/Num_{j-1}
# Den{j+1}:=(Rsj*Rdj+Denj^2)/Den_{j-1}
#############################

rtosd:={a1=(s1+d1)/2,b1=-I*(s1-d1)/2,a2=(s2+d2)/2,b2=-I*(s2-d2)/2,a3=(s3+d3)/2,b3=-I*(s3-d3)/2,
        a4=(s4+d4)/2,b4=-I*(s4-d4)/2,a5=(s5+d5)/2,b5=-I*(s5-d5)/2,a6=(s6+d6)/2,b6=-I*(s6-d6)/2,
        a7=(s7+d7)/2,b7=-I*(s7-d7)/2,a8=(s8+d8)/2,b8=-I*(s8-d8)/2,a9=(s9+d9)/2,b9=-I*(s9-d9)/2}:
rtoab:={s1=a1+I*b1,d1=a1-I*b1,s2=a2+I*b2,d2=a2-I*b2,s3=a3+I*b3,d3=a3-I*b3,
        s4=a4+I*b4,d4=a4-I*b4,s5=a5+I*b5,d5=a5-I*b5,s6=a6+I*b6,d6=a6-I*b6,
        s7=a7+I*b7,d7=a7-I*b7,s8=a8+I*b8,d9=a9-I*b9,s9=a9+I*b9,d9=a9-I*b9}:
rall0:={X=0,T=0,a1=0,b1=0,s1=0,d1=0,a2=0,b2=0,s2=0,d2=0,a3=0,b3=0,s3=0,d3=0,
                a4=0,b4=0,s4=0,d4=0,a5=0,b5=0,s5=0,d5=0,a6=0,b6=0,s6=0,d6=0,
                a7=0,b7=0,s7=0,d7=0,a8=0,b8=0,s8=0,d8=0,a9=0,b9=0,s9=0,d9=0}:

# ##############################################################################
# ##############################################################################

norm1 :=1;                    # 1
norm2 :=1*2;                  # 2
norm3 :=1*2!*4!;              # 48
norm4 :=1*2!*4!*6!;           # 34560
norm5 :=1*2!*4!*6!*8!;        # 1393459200
norm6 :=1*2!*4!*6!*8!*10!;    # 5056584744960000
norm7 :=1*2!*4!*6!*8!*10!*12!;# 2422112183371431936000000
norm8 :=1*2!*4!*6!*8!*10!*12!*14!;
norm9 :=1*2!*4!*6!*8!*10!*12!*14!*16!;
norm10:=1*2!*4!*6!*8!*10!*12!*14!*16!*18!;

# ##############################################################################
# ##############################################################################
# ########################## N=0

Num0:=1:
Den0:=1:
u0RW:=exp(I*T/2):

# ##############################################################################
# ##############################################################################
# ########################## N=1

Num1:=X^2+T^2-4*I*T-3:
Den1:=1+X**2+T**2:
u1RW:=   (1-4*(1+I*T)       /(1+X^2+T^2))*exp(I*T/2);
u1RWter:=(1+X**2+(T-2*I)**2)/(1+X^2+T^2) *exp(I*T/2);
u1RWqua:=(X^2+T^2-4*I*T-3)  /(1+X^2+T^2) *exp(I*T/2);
#evalb(0=NLSXT(u1RW));
#evalb(0=simplify(u1RW-u1RWter));
#evalb(0=simplify(u1RW-u1RWqua));

# ##############################################################################
# ##############################################################################
print("N=2, start reading data");
# ########################## N=2 

# ########################## N=2 Decompose in complex parameters (optimal)

Ra1:=a1-X^3/3+X*(1+T**2):
Rb1:=b1-T^3/3-T*(3-X**2):
Ca1:=a1-X^3/3+X*(1+(T-2*I)^2):
Cb1:=b1-T^3/3+(T-2*I)*X^2+(T-2*I+2*I*T^2):

Rs1:=subs(rtosd,Ra1+I*Rb1):
Rd1:=subs(rtosd,Ra1-I*Rb1):
Cs1:=subs(rtosd,Ca1+I*Cb1):
Cd1:=subs(rtosd,Ca1-I*Cb1):

#Rs1:=Den0*s1+(-(4/3)*X^3-(4/3)*I*T^3+4*I*T*X^2+4*X*T^2-12*I*T+4*X)/norm2^2:
#Rd1:=Den0*d1+(-(4/3)*X^3+(4/3)*I*T^3-4*I*T*X^2+4*X*T^2+12*I*T+4*X)/norm2^2:
#Cs1:=Den0*s1+(-(4/3)*X^3-(4/3)*I*T^3+4*I*T*X^2+4*X*T^2+4*I*T+8*X^2-8*T^2-16*I*X*T-12*X+8)/norm2^2:
#Cd1:=Den0*d1+(-(4/3)*X^3+(4/3)*I*T^3-4*I*T*X^2+4*X*T^2-4*I*T-8*X^2+8*T^2-16*I*X*T-12*X-8)/norm2^2:

Den2:=Rs1*Rd1+Den1^2:
Num2:=Cs1*Cd1+Num1^2:
u2RW:=Num2/Den2*exp(I*T/2);
evalb(0=NLSXT(u2RW));

#evalb(0=simplify(subs(rtosd,Rs1*Rd1+Den1^2-Den2)));
#evalb(0=simplify(subs(rtosd,Cs1*Cd1+Num1^2-Den2*u2RW/u0RW)));                                                   

evalb(0=simplify((Ra1+I*Rb1)*(Ra1-I*Rb1)+Den1^2-Den2));
evalb(0=simplify((Ca1+I*Cb1)*(Ca1-I*Cb1)+Num1^2-Den2*u2RW/u0RW));
#evalb(0=simplify(u2RW-(Ca1**2+Cb1**2+Num1**2)/Den2*exp(I*T/2)));

# ########################## N=2 Decompose numer(u2RW-u0RW) into the Ca1, Cb1, Num1 of u2-0 (good, not optimal)

u2RWbis:=(1-4*(2*(1+I*T)*X*Ca1+I*(X**2+(1+I*T)**2)*Cb1-(X**2-(1+I*T)**2)*Num1)/Den2)*exp(I*T/2):
evalb(0=NLSXT(u2RWbis));

# Degrees of polynomials
#                                     X  T          a1 b1 
#"numer(ujfrac)", {T, X, a1, b1}, 18, 4, 5, "aj bj", 1, 1, 0, 0, 0, 0
#"denom(ujfrac)", {T, X, a1, b1}, 18, 6, 6, "aj bj", 2, 2, 0, 0, 0, 0

# "Ra1",          {T, X, a1},      4, 3, 2, "aj bj", 1, 0, 0, 0, 0, 0
# "Rb1",          {T, X,     b1},  4, 2, 3, "aj bj", 0, 1, 0, 0, 0, 0
# "Den1",         {T, X},          3, 2, 2, "aj bj", 0, 0, 0, 0, 0, 0

# "Ca1",          {T, X, a1},      5, 3, 2, "aj bj", 1, 0, 0, 0, 0, 0 decomposition of u2-0  good
# "Cb1",          {T, X, b1},      7, 2, 3, "aj bj", 0, 1, 0, 0, 0, 0
# "Num1",         {T, X},          4, 2, 2, "aj bj", 0, 0, 0, 0, 0, 0

# "ca1old",       {T, X, a1},      4, 3, 1, "aj bj", 1, 0, 0, 0, 0, 0 decomposition of u2-u1 bigger
# "cb1old",       {T, X,     b1}, 11, 4, 4, "aj bj", 0, 1, 0, 0, 0, 0
# "Cc1old",       {T, X},          9, 4, 4, "aj bj", 0, 0, 0, 0, 0, 0

# ########################## N=2, link (a1,b1) to the 2 complex parameters of Ohta and Yang 2012 Eq (4.4). 

rtoc3d3:={a1=4*(c3+d3)+2/3,b1=4*I*(c3-d3)}:
rtoa1b1:={c3=(a1-I*b1)/8-1/12,d3=(a1+I*b1)/8-1/12}:
u2OhtaYang:=
(1+24*((3*x-6*x**2+4*x**3-2*x**4-48*t**2+48*x*t**2-48*x**2*t**2-160*t**4) 
 +I*t*(-12+12*x-16*x**3+8*x**4+32*t**2-64*x*t**2+64*x**2*t**2+128*t**4)
 +6*c3*(1-2*x+x**2-4*I*t+4*I*x*t-4*t**2)+6*d3*(-x**2+4*I*x*t+4*t**2))
/
 (9-36*x+72*x**2-72*x**3+72*x**4-48*x**5+16*x**6
  +96*t**2*(3+3*x-4*x**3+2*x**4)+384*t**4*(5-2*x+2*x**2)+1024*t**6
  +24*(c3+d3)*(3*x**2-2*x**3-12*t**2+24*x*t**2)
  +48*I*(c3-d3)*(3*t+6*x*t-6*x**2*t+8*t**3)+144*c3*d3))*exp(-I*T/2):
	
# evalb(0=simplify(subs(rtoa1b1,subs(X=X+1,I=-I,subs(rtoXT,%)))-u2RW));

# ##############################################################################
# ##############################################################################
print("N=3, start reading data");
# ########################## N=3 

# ########################## N=3 Decompose in complex parameters (optimal)

#Ra2more:=collect(subs(I=J,expand(subs(rtoab,(Rs2+Rd2)/2  -Den1*a2))),{a1,b1});
#Rb2more:=collect(subs(I=J,expand(subs(rtoab,(Rs2-Rd2)/2/I-Den1*b2))),{a1,b1});
#Ca2more:=collect(subs(I=J,expand(subs(rtoab,(Cs2+Cd2)/2  -Den1*a2))),{a1,b1});
#Cb2more:=collect(subs(I=J,expand(subs(rtoab,(Cs2-Cd2)/2/I-Den1*b2))),{a1,b1});

Ra2:=Den1*a2+X*(a1^2-b1^2)-2*T*a1*b1
 +( 2/3*X*T^3+2/3*T*X^3+6*X*T)*b1+(-1/3*T^4+1/3*X^4+3/2*X^2+7/2*T^2-3/2)*a1
 +X*(-X^6/45+(T^2+1)*X^4/5+(1-T^2/3)^2*X^2-T^6/9-3*T^4-11*T^2-1):

Rb2:=Den1*b2+T*(a1^2-b1^2)+2*X*a1*b1
 +(-2/3*X*T^3-2/3*T*X^3-6*X*T)*a1+( 1/3*X^4-1/3*T^4+3/2*X^2+7/2*T^2-3/2)*b1
 +T*( T^6/45+(-X^2/5+17/15)*T^4+(-1-2*X^2-X^4/9)*T^2+X^6/9-X^4-5*X^2+5):

Ca2:=Num1*a2+X*(a1^2-b1^2)-2*(T-2*I)*a1*b1
 +(1/3*X^4+8/3*I*T^3-1/3*T^4+1/2-14*I*T+23/2*T^2+3/2*X^2)*a1
 +(2/3*T*X^3+2/3*X*T^3-2*X*T+4*I*X-4/3*I*X^3-4*I*T^2*X)*b1
 +X*(-X^6/45+(T^2-4*I*T-3)*X^4/5+(T^4-8*I*T^3-30*T^2+24*I*T-15)*X^2/9
     -T^6/9+4*I*T^5/3+11*T^4/3+8*I*T^3/3+13*T^2-20*I*T-5):

Cb2:=Num1*b2+(T-2*I)*(a1^2-b1^2)+2*X*a1*b1
 +(1/3*X^4+8/3*I*T^3-1/3*T^4+1/2-14*I*T+23/2*T^2+3/2*X^2)*b1
 +(-2/3*T*X^3+4/3*I*X^3-4*I*X+4*I*T^2*X-2/3*X*T^3+2*X*T)*a1
 +T^7/45-14*I*T^6/45-(11+3*X^2)*T^5/15+I*(-10/3+2*X^2)*T^4
 +(-X^4/9+6*X^2-59/3)*T^3+I*((2/3)*X^4-4*X^2+22)*T^2
 +(X^6/9+X^4/3+3*X^2+1)*T+I*(-(2/9)*X^6-(2/3)*X^4-6*X^2-2):

Rs2:=Ra2+I*Rb2:
Rd2:=Ra2-I*Rb2:
Cs2:=Ca2+I*Cb2:
Cd2:=Ca2-I*Cb2:

Num3:=factor(subs(rtoab,(Cs2*Cd2+Num2^2)/Num1)):
Den3:=factor(subs(rtoab,(Rs2*Rd2+Den2^2)/Den1)):
#Den3:=simplify((Ra2**2+Rb2**2+Den2**2)/Den1):
u3RW:=Num3/Den3*exp(I*T/2):
#evalb(0=NLSXT(u3RW));

#evalb(0=simplify(subs(rtosd,(Rs2*Rd2+Den2^2)/Den1-Den3)));
#evalb(0=simplify(subs(rtosd,(Cs2*Cd2+Num2^2)/Num1-Num3)));

#                                X  T          a1 b1 a2 b2
# "Ra2", {T, X, a1, a2, b1}, 24, 7, 6, "aj bj", 2, 2, 1, 0
# "Rb2", {T, X, a1, b1, b2}, 24, 6, 7, "aj bj", 2, 2, 0, 1
# "Ca2", {T, X, a1, a2, b1}, 37, 7, 6, "aj bj", 2, 2, 1, 0
# "Cb2", {T, X, a1, b1, b2}, 42, 6, 7, "aj bj", 2, 2, 0, 1

#                                X  T          s1 d1 s2 d2 
# "Rs2", {T, X, s1, s2},     33, 7, 7, "sj dj", 2, 0, 1, 0
# "Rd2", {T, X, d1, d2},     33, 7, 7, "sj dj", 0, 2, 0, 1
# "Cs2", {T, X, s1, s2},     56, 7, 7, "sj dj", 2, 0, 1, 0
# "Cd2", {T, X, d1, d2},     56, 7, 7, "sj dj", 0, 2, 0, 1


# ########################## N=3 Decompose numer(uNRW-u0RW) into Ca2^2+Cb2^2+Cc2^2

# ########################## N=3 Decompose Cc2 into a sum of 3 complex squares

Cc2:=-2*(a1+X*(-(1/3)*X^2-1+T^2-2*I*T))**2-2*(b1-(1/3)*T^3-T+X^2*T+I*T^2-I*X^2-I)**2-8*(1+I*T)**2:

# "numer(ujfrac)", {T, X, a1, a2, b1, b2}, 178, 10, 11, "aj bj", 3, 3, 2, 2, 0, 0
# "denom(ujfrac)", {T, X, a1, a2, b1, b2}, 143, 12, 12, "aj bj", 4, 4, 2, 2, 0, 0

# "Den2",           {T, X, a1, b1},          18,  6,  6, "aj bj", 2, 2, 0, 0, 0, 0
# "Ca2other",      {T, X, a1, a2, b1},      23,  5,  5, "aj bj", 1, 1, 1, 0, 0, 0
# "Cb2other",      {T, X, a1, b1, b2},      28,  6,  6, "aj bj", 2, 2, 0, 1, 0, 0
# "Cc2other",      {T, X, a1, b1},          28,  6,  6, "aj bj", 2, 2, 0, 0, 0, 0

#u3RWother:=(1-(Ca2other**2+Cb2other**2+Cc2other**2)/(4*(1+I*T)*Den2))*exp(I*T/2):
#Num3:=factor(u3RW/exp(I*T/2)*Den3):

# ########################## N=3 Decompose numer(uNRW-u1RW) into .Ca2+.Cb2+.Cc2

u3part1:=a1*(T-I)+b1*X+X*(2*T^3+2*T*X^2-2*I*X^2)/3-2*X*(I*T^2+T+I):
u3part2:=b1*(T-I)-a1*X+X^4/3+I*(T^3/3-I*T^2+3*T-I)*(1+I*T):

#u3RWbis:=u1RW
# +(2*I*u3part1*u3part2*Ca2other+I*(u3part2**2-u3part1**2)*Cb2other+(u3part1**2+u3part2**2)*Cc2)
#		/(Den1*Den3*(1+I*T))*exp(I*T/2):
		
# ##############################################################################
# ##############################################################################
print("N=4, start reading data");
# ########################## N=4 

norm4:=1!*2!*4!*6!;

# ########################## N=4 Decompose in complex parameters (optimal)

Ra3:=Den2*a3-Ra1*(a2**2-b2**2)-2*Rb1*a2*b2
+((29/90)*X^6+(17/90)*T^6+(5/6)*X^4+(19/2)*T^4-(5/2)*X^2+(15/2)*T^2+(5/6)*T^2*X^4
 +(17/6)*T^4*X^2-3*T^2*X^2+(1/45)*X^8-(1/45)*T^8+(4/15)*X^5*a1-(4/15)*T^5*b1-X^2*a1^2
 -X^2*b1^2+T^2*a1^2+T^2*b1^2+(2/45)*T^2*X^6-(2/45)*T^6*X^2+(4/3)*T^2*X^3*a1
 -(4/3)*T^3*X^2*b1+2*T^2*X*a1+2*T*X^2*b1+(1/2)*a1^2+(2/3)*X^3*a1+2*X*a1+(1/2)*b1^2
 -(22/3)*T^3*b1-6*T*b1-5/2)*a2
+(-T*a1-X^3*b1-(2/3)*T^4*X*b1-2*T*X*b1^2-3*T*X^2*a1-2*T*X*a1^2-(2/3)*T*X^4*a1
 +7*T^2*X*b1-3*T^3*a1-3*X*b1-(2/5)*X^5*b1-(2/5)*T^5*a1+(10/3)*T*X^3+(2/45)*T^7*X
 +(4/3)*T^3*X^3+(6/5)*T*X^5+(2/45)*T*X^7+(2/15)*T^3*X^5+10*T*X-2*T^3*X
 +(2/15)*T^5*X^3+(34/15)*T^5*X)*b2
+((7/2)*T^2-(3/2)*X^2-(1/3)*T^4+(1/3)*X^4-3/8)*a1**3
+(1/3)*T*X*(2*X^2-27+2*T^2)*b1**3
-(a1^2+b1^2)*(X*a1^2+2*T*a1*b1-X*b1^2)
+(15/8)*a1+X-2*X^3+71*T^4*X+46*T^2*X-(3/8)*a1*b1^2-(87/8)*T^2*a1-(20/9)*T^6*X^3
+(16/4725)*X^10*a1+(1/70)*X^8*a1+(3/5)*X^5*a1^2+(1/10)*T^8*a1-(4/225)*T^6*X^5
-(44/315)*T^4*X^7-(2/189)*T^2*X^9-(2/45)*T^8*X^3-(1/225)*T^8*X^5-(4/1575)*T^6*X^7
+(2/1575)*T^2*X^11-(2/2025)*T^10*X^3+(1/567)*T^4*X^9-(2/5)*X^5*b1^2-(1/105)*X^7*b1^2
+(2/675)*T^10*a1+(1/2025)*T^12*X+(14/225)*T^10*X-(1/105)*X^7*a1^2-27*T*X*b1-X^5
+6*T^2*X^3-(39/8)*X^2*a1-X^4*a1*b1^2+T^4*a1*b1^2-2*T*X^3*a1^2*b1-2*T^3*X*a1^2*b1
-9*T*X*a1^2*b1-2*T^3*X^2*a1*b1+3*T*X^4*a1*b1+(4/21)*X^7+(1/63)*X^9+(2/1575)*X^11
-(1/14175)*X^13-(3/2)*X^2*a1*b1^2-(1/3)*T^4*X^3*b1^2-4*T^4*X*b1^2-(11/15)*T^7*X*b1
+(39/2)*T^2*a1*b1^2-(4/3)*T^4*X^4*a1+(1/15)*T^2*X^6*a1+5*T^4*X*a1^2+4*T^2*X^3*a1^2
-(1/3)*T^4*X^3*a1^2+(1/5)*T^2*X^5*a1^2-5*T^5*a1*b1-(17/15)*T^3*X^5*b1+(9/35)*T*X^7*b1
+(1/5)*T^2*X^5*b1^2-(4/75)*T^5*X^5*b1+(16/315)*T^3*X^7*b1+(2/189)*T*X^9*b1
-(2/135)*T^9*X*b1+(1/15)*T^6*X*b1^2+(23/15)*T^5*X^3*b1-6*T^2*X^3*b1^2+(1/15)*T^6*X*a1^2
-(4/45)*T^6*X^4*a1-(2/105)*T^2*X^8*a1-(1/15)*T^6*X^2*a1+(9/4)*T*X^2*a1*b1
+(59/15)*T^5*X*b1+(133/4)*T^2*X*b1^2+(46/3)*T^3*X^3*b1+(9/5)*T*X^5*b1
-(227/4)*T^3*a1*b1-(133/24)*T^2*X^4*a1+(33/8)*T^4*X^2*a1-(15/4)*T^2*X^2*a1
+(35/2)*T^2*X*a1^2+(1/4)*X^3*b1^2+(2/5)*T^4*X^5-(5/2)*X^3*a1^2+(53/120)*X^6*a1
+(83/45)*T^8*X+(829/120)*T^6*a1-(124/315)*T^2*X^7-(13/3)*T*X^3*b1-(205/3)*T^3*X*b1
+(25/4)*T*a1*b1-(9/2)*X*a1^2+(17/4)*X*b1^2-(23/8)*X^4*a1+(1243/24)*T^4*a1
-4*T^2*X^5-(116/9)*T^4*X^3+(68/9)*T^6*X:

Rb3:=Den2*b3+Rb1*(a2**2-b2**2)-2*Ra1*a2*b2
 +(-(2/45)*T^7*X-(2/15)*T^5*X^3-(2/15)*T^3*X^5-(2/45)*T*X^7-(34/15)*T^5*X-(4/3)*T^3*X^3
   -(6/5)*T*X^5+2*T^3*X-(10/3)*T*X^3+2*T*X*a1^2+2*T*X*b1^2-10*T*X+((2/5)*T^5+(2/3)*T*X^4+3*T^3+3*T*X^2+T)*a1
   +((2/3)*T^4*X+(2/5)*X^5-7*T^2*X+X^3+3*X)*b1)*a2
 +(-(1/45)*T^8-(2/45)*T^6*X^2+(2/45)*T^2*X^6+(1/45)*X^8+(17/90)*T^6+(17/6)*T^4*X^2
   +(5/6)*T^2*X^4+(29/90)*X^6+(19/2)*T^4-3*T^2*X^2+(5/6)*X^4+(15/2)*T^2-(5/2)*X^2
   +(T^2-X^2+1/2)*a1^2+(T^2-X^2+1/2)*b1^2
   +((4/3)*T^2*X^3+(4/15)*X^5+2*T^2*X+(2/3)*X^3+2*X)*a1
   +(-(4/15)*T^5-(4/3)*T^3*X^2-(22/3)*T^3+2*T*X^2-6*T)*b1-5/2)*b2
 +(a1^2+b1^2)*(T*a1^2-2*X*a1*b1-T*b1^2)
 -(1/14175)*T^13+(2/1575)*T^11*X^2+(1/567)*T^9*X^4-(4/1575)*T^7*X^6-(1/225)*T^5*X^8
 -(2/2025)*T^3*X^10+(1/2025)*T*X^12-(58/4725)*T^11+(34/315)*T^9*X^2+(4/63)*T^7*X^4
 +(28/225)*T^5*X^6-(2/45)*T^3*X^8-(2/225)*T*X^10-(131/315)*T^9+(964/315)*T^7*X^2
 -(2/3)*T^5*X^4+(28/45)*T^3*X^6-(1/9)*T*X^8-(548/63)*T^7+12*T^5*X^2+(28/9)*T^3*X^4
 -(4/3)*T*X^6-(163/3)*T^5+38*T^3*X^2+7*T*X^4+14*T^3+14*T*X^2
  +((2/3)*T^3*X+(2/3)*T*X^3+9*T*X)*a1^3
  +((1/3)*T^4-(1/3)*X^4+(23/2)*T^2-(3/2)*X^2-3/8)*b1^3
  +(-(1/105)*T^7+(1/5)*T^5*X^2-(1/3)*T^3*X^4+(1/15)*T*X^6+(12/5)*T^5+2*T^3*X^2
  -2*T*X^4+(41/4)*T^3+(29/4)*T*X^2-(3/4)*T+(-T^4+X^4-(9/2)*T^2-(3/2)*X^2-3/8)*b1)*a1^2
  +(-(1/105)*T^7+(1/5)*T^5*X^2-(1/3)*T^3*X^4+(1/15)*T*X^6-(13/5)*T^5+T*X^4
    -(93/2)*T^3+(19/2)*T*X^2+(11/2)*T)*b1^2
    -7*T+((2/189)*T^9*X+(16/315)*T^7*X^3-(4/75)*T^5*X^5-(2/135)*T*X^9+(11/35)*T^7*X
    +(13/15)*T^5*X^3-(11/15)*T^3*X^5-(1/15)*T*X^7-(37/5)*T^5*X-(22/3)*T^3*X^3
    -(47/15)*T*X^5+(65/3)*T^3*X+11*T*X^3+27*T*X+(-2*T^3*X-2*T*X^3+9*T*X)*b1^2
    +(9*T^4*X+10*T^2*X^3+X^5-(63/4)*T^2*X-(11/4)*X^3-(35/4)*X)*b1)*a1
  +((16/4725)*T^10-(2/105)*T^8*X^2-(4/45)*T^4*X^6+(2/675)*X^10+(11/70)*T^8
   -(7/5)*T^6*X^2+(4/3)*T^4*X^4-(11/15)*T^2*X^6+(1/30)*X^8+(303/40)*T^6
   -(77/24)*T^4*X^2-(7/8)*T^2*X^4+(37/120)*X^6+(1931/24)*T^4-(111/4)*T^2*X^2
   -(53/24)*X^4-(151/8)*T^2-(39/8)*X^2+15/8)*b1:

#Ca3more:=collect(subs(I=I,expand(subs(rtoab,(CsI+CdI)/2  -Num2*a3+(a2**2-b2**2)*Ca1+2*a2*b2*Cb1))),{a2,b2});
#Cb3more:=collect(subs(I=I,expand(subs(rtoab,(CsI-CdI)/2/I-Num2*b3-(a2**2-b2**2)*Cb1+2*a2*b2*Ca1))),{a2,b2});

Ca3:=Num2*a3-(a2**2-b2**2)*Ca1-2*a2*b2*Cb1
 -5/8*a1-7*X-14/3*X^3+70*X*T^2+33/8*X^2*a1-29/12*X^3*b1^2-2/3*T^4*X^
5-5/2*X^3*a1^2+7/40*X^6*a1-181/45*T^8*X+2039/360*T^6*a1+76/105*T^2*X^7-49/24*X
^4*a1-1409/24*T^4*a1+13/8*a1*b1^2+737/8*T^2*a1-76/135*T^6*X^3+16/4725*X^10*a1+
19/210*X^8*a1-1/5*X^5*a1^2-13/30*T^8*a1+12/25*T^6*X^5+4/315*T^4*X^7-10/189*T^2
*X^9+2/15*T^8*X^3-1/225*T^8*X^5-4/1575*T^6*X^7+2/1575*T^2*X^11-2/2025*T^10*X^3
+1/567*T^4*X^9-6/5*X^5*b1^2-1/105*X^7*b1^2+2/675*T^10*a1+1/2025*T^12*X-46/675*
T^10*X-1/105*X^7*a1^2+11/2*X*a1^2-3/4*X*b1^2-1/14175*X^13-2/525*X^11-148/315*X
^7-5/189*X^9+13/8*a1^3-21/5*X^5-131/4*T*a1*b1+124/9*T^4*X^3-92/5*T^6*X-4/5*T^2
*X^5-23*T*X*b1-3/2*X^2*a1*b1^2-1/3*T^4*X^3*b1^2-8*T^4*X*b1^2+7/5*T^7*X*b1-9/2*
T^2*a1*b1^2+4*T^4*X^4*a1+1/15*T^2*X^6*a1+T^4*X*a1^2+12*T^2*X^3*a1^2-1/3*T^4*X^
3*a1^2+1/5*T^2*X^5*a1^2-5*T^5*a1*b1+T^3*X^5*b1-37/105*T*X^7*b1+1/5*T^2*X^5*b1^
2-4/75*T^5*X^5*b1+16/315*T^3*X^7*b1+2/189*T*X^9*b1-2/135*T^9*X*b1+1/15*T^6*X*
b1^2+23/15*T^5*X^3*b1+2*T^2*X^3*b1^2+1/15*T^6*X*a1^2-4/45*T^6*X^4*a1-2/105*T^2
*X^8*a1-1/15*T^6*X^2*a1+407/15*T^5*X*b1+325/4*T^2*X*b1^2-158/9*T^3*X^3*b1+13/5
*T*X^5*b1+695/12*T^3*a1*b1+41/8*T^2*X^4*a1+65/8*T^4*X^2*a1-219/4*T^2*X^2*a1-45
/2*T^2*X*a1^2+59/3*T*X^3*b1-167*T^3*X*b1-142/3*X^3*T^2+485/3*T^4*X-3/2*a1^3*X^
2+23/2*T^2*a1^3+12*I*T^2*X*a1^2*b1+12*I*X^2*T^2*a1*b1-4/3*I*X^3*b1^3-2/315*I*X
^7*b1-224/9*I*T^3*X^3-48/5*I*T*X^5-16/35*I*T*X^7-16/5*I*T^3*X^5+304/45*I*T^5*X
^3+1712/15*I*T^5*X-121/2*I*T*a1-56*I*X*T-8/27*I*T^9*X-32/135*I*T^7*X^3-112/75*
I*T^5*X^5+8/189*I*T*X^9+88/3*I*X*T^3+56/3*I*T*X^3+56/45*I*T^7*a1+8/3*I*T^3*a1^
3-8/135*I*T^9*a1-14*I*T*a1^3-8/675*I*T^11*X+8/405*I*T^9*X^3+16/225*I*T^7*X^5+
16/525*I*T^5*X^7-8/567*I*T^3*X^9-8/1575*I*T*X^11+416/945*I*T^3*X^7+4*I*a1^3*b1
+4*I*a1*b1^3-22/3*I*X^3*b1+35/2*I*a1*b1-4/189*I*X^9*b1+14*I*X*b1+6/5*I*X^5*b1+
2*I*X*b1^3+125/3*I*T^3*a1-1079/30*I*T^5*a1+464/45*I*T^7*X-2*T*X^3*a1^2*b1-2*T^
3*X*a1^2*b1+15*T*X*a1^2*b1-2*T^3*X^2*a1*b1+3*T*X^4*a1*b1+105/4*T*X^2*a1*b1-X^4
*a1*b1^2+T^4*a1*b1^2-22*I*b1*X*T^2+2*I*X*a1^2*b1+8/105*I*X^8*T*a1-4/15*I*T*X^6
*a1-32/9*I*T^3*X^4*a1+4/5*I*T^5*X^2*a1-16*I*T*X^3*a1^2-56/3*I*X*T^3*a1^2-4/5*I
*T*X^5*a1^2-4/5*I*T^5*X*a1^2+8/3*I*T^3*X^3*a1^2-9/2*I*X^2*a1*b1-8*I*T^3*a1*b1^
2-23/2*I*T^2*a1*b1+118/3*I*T^4*a1*b1-14*I*T*a1*b1^2+15*I*T*X^2*a1-6*I*T*X*a1^2
-41/2*I*T*X^4*a1-4/5*I*T*X^5*b1^2-4/5*I*T^5*X*b1^2+8/3*I*T^3*X^3*b1^2-106/9*I*
T^4*X^3*b1+28/3*I*T^2*X^3*b1-32/105*I*T^2*X^7*b1-33*I*X^2*T^3*a1+16/15*I*X^4*T
^5*a1-2/5*I*T^6*X*b1-5*I*X*T*b1^2-4*I*T^2*X*b1^3+2/5*I*T^2*X^5*b1+4/15*I*T^8*X
*b1+8/15*I*T^4*X^5*b1+8/3*I*T*X^3*b1^2+32*I*X*T^3*b1^2-302/3*I*T^4*X*b1+4*I*X^
3*a1^2*b1+14/3*I*X^4*a1*b1+(13*T^3*a1-2/5*X^5*b1-2/5*T^5*a1+2/45*T^7*X-4*T^3*X
^3-2/5*T*X^5+2/45*T*X^7+2/15*T^3*X^5+2/15*T^5*X^3-22/15*T^5*X+3*T*a1-X^3*b1+2*
X*T-2/3*T^4*X*b1-2*T*X*b1^2-118/3*X*T^3-2*T*X^3-3*T*X^2*a1-2*T*X*a1^2-2/3*T*X^
4*a1+23*T^2*X*b1+4/3*I*X^4*a1-14*I*T^2*a1+4*I*X*a1^2+4*I*X*b1^2+6*I*X^2*a1-4/5
*I*T^2*X^5+8/3*I*T^2*X^3+44*I*T^2*X-4/3*I*T^4*X^3-28/45*I*T^6*X-20/3*I*T^4*X+4
*I*T^4*a1-28*I*X*T*b1+16/3*I*X*T^3*b1+b1*X-6*I*a1+4*I*X^3-4*I*X+4/5*I*X^5-4/45
*I*X^7)*b2-X*a1^4+X*b1^4+1/3*X^4*a1^3-1/3*T^4*a1^3-2*T*a1^3*b1-2*T*a1*b1^3+2/3
*X*T^3*b1^3+2/3*T*X^3*b1^3-17*X*T*b1^3+(13/90*X^6+241/90*T^6-5/2*X^4-25/2*T^4+
3/2*X^2-73/2*T^2-39*X^2*T^2+5/6*X^4*T^2+11/2*X^2*T^4+10/3*b1*T^3-X^2*b1^2+T^2*
b1^2-4/15*T^5*b1-7/2*b1^2+18*b1*T*X^2-4/3*X^2*b1*T^3+18*T*b1+4/3*X^3*a1*T^2+1/
45*X^8-1/45*T^8+T^2*a1^2+2/45*X^6*T^2+4/15*X^5*a1-2/45*T^6*X^2-X^2*a1^2-7/2*a1
^2-14/3*a1*X^3-6*a1*X+2*a1*X*T^2-4*I*X^2*b1+12*I*T*X^2-68/3*I*X^2*T^3-10/3*I*X
^4*T-4*I*T*a1^2+12*I*T^2*b1-4*I*T*b1^2-8/45*I*T*X^6+8/15*I*T^5*X^2+8/3*I*T^4*
b1+8*I*X^2*T^2*b1-8*I*X*T*a1-16/3*I*T*X^3*a1-4*I*b1+2*I*T-54/5*I*T^5-68/3*I*T^
3+16/45*I*T^7-17/2)*a2;

Cb3:=Num2*b3+(a2**2-b2**2)*Cb1-2*a2*b2*Ca1
 -5/8*b1+T+25/4*X*a1*b1-3/2*X^2*a1^2*b1+b1*X^5*a1-127/15*T^5-542/3*T
^3+6*T*X^2-436/105*X^2*T^7-4/21*X^4*T^7+1/567*T^9*X^4-4/1575*T^7*X^6-1/225*T^5
*X^8+17/4*T*a1^2+2/675*X^10*T+1/15*X^8*T-22/9*X^4*T^5-268/135*X^6*T^3-2/2025*T
^3*X^10+1/2025*T*X^12-6/35*T^9*X^2+1/30*X^8*b1-3/2*X^2*b1^3+143/360*X^6*b1+31/
24*X^4*b1+13/8*a1^2*b1-57/2*T*b1^2+2/1575*T^11*X^2+2/15*X^8*T^3+76/225*X^6*T^5
+33/8*X^2*b1-1/12*X^3*a1*b1-1/14175*T^13+46/4725*T^11+13/8*b1^3+211/189*T^9-\
236/105*T^7+(-13*T^3*a1+2/5*X^5*b1+2/5*T^5*a1-2/45*T^7*X+4*T^3*X^3+2/5*T*X^5-2
/45*T*X^7-2/15*T^3*X^5-2/15*T^5*X^3+22/15*T^5*X-3*T*a1+X^3*b1-2*X*T+2/3*T^4*X*
b1+2*T*X*b1^2+118/3*X*T^3+2*T*X^3+3*T*X^2*a1+2*T*X*a1^2+2/3*T*X^4*a1-23*T^2*X*
b1-4/3*I*X^4*a1+14*I*T^2*a1-4*I*X*a1^2-4*I*X*b1^2-6*I*X^2*a1+4/5*I*T^2*X^5-8/3
*I*T^2*X^3-44*I*T^2*X+4/3*I*T^4*X^3+28/45*I*T^6*X+20/3*I*T^4*X-4*I*T^4*a1+28*I
*X*T*b1-16/3*I*X*T^3*b1-b1*X+6*I*a1-4*I*X^3+4*I*X-4/5*I*X^5+4/45*I*X^7)*a2-7/3
*T*a1*X^3+7*T*a1*X+329/3*T^3*a1*X-127/105*T^7*X*a1-17/5*T^5*X^3*a1+4/3*T^4*X^4
*b1+7/5*T^3*X^5*a1+7/5*T^2*X^6*b1-187/15*T^5*X*a1+305/8*T^4*X^2*b1-122/9*T^3*X
^3*a1-6*T^3*X^2*a1^2-277/24*T^2*X^4*b1+7/5*T*X^5*a1+2*T*X^4*a1^2-379/4*T^2*X^2
*b1+39/2*T^2*a1^2*b1-3/4*T*X^2*a1^2+51/2*T*X^2*b1^2+52/45*T*X^6+76/9*T^3*X^4-\
412/15*T^5*X^2+5/3*X^4*T+134*X^2*T^3+8/225*I*X^6*T^6-2/63*I*X^4*T^8-40/27*I*X^
6*T^4+8/15*I*X^6*T^2-4/45*I*X^8*T^2-36*I*X^2*T^2+40/3*I*X^4*T^2+104*I*X^2*T^4+
18*I*T^4*b1^2+88/105*I*T^7*b1+15*I*b1*T^3-3*I*X^2*b1^2-2/15*I*X^6*b1^2+2/3*I*X
^4*b1^2+23*I*T^2*b1^2-871/30*I*T^5*b1-8/3*I*b1^3*T^3-14*I*T*b1^3+2/15*I*T^6*b1
^2-64/945*I*T^9*b1-121/2*I*T*b1-44/1575*I*T^10*X^2+2/15*I*T^6*a1^2-4/3*I*a1^3*
X^3-2*I*a1^3*X+69/2*I*T^2*a1^2+4/675*I*X^10*T^2+2/45*I*X^8*T^4-2/15*I*X^6*a1^2
+4/135*I*X^9*a1+2/15*I*X^7*a1+92/9*I*X^4*T^4-4*I*X^4*a1^2-14/5*I*X^5*a1+104/15
*I*T^6*X^2+8/27*I*T^6*X^4-52/315*I*T^8*X^2-64/3*I*T^4*a1^2+3/2*I*X^2*a1^2+14/3
*I*a1*X^3-14*I*a1*X-152/3*I*a1*X*b1*T^3-I*a1*X*b1*T-56/3*I*a1*X^3*b1*T+12*I*b1
^2*a1*X*T^2+(13/90*X^6+241/90*T^6-5/2*X^4-25/2*T^4+3/2*X^2-73/2*T^2-39*X^2*T^2
+5/6*X^4*T^2+11/2*X^2*T^4+10/3*b1*T^3-X^2*b1^2+T^2*b1^2-4/15*T^5*b1-7/2*b1^2+
18*b1*T*X^2-4/3*X^2*b1*T^3+18*T*b1+4/3*X^3*a1*T^2+1/45*X^8-1/45*T^8+T^2*a1^2+2
/45*X^6*T^2+4/15*X^5*a1-2/45*T^6*X^2-X^2*a1^2-7/2*a1^2-14/3*a1*X^3-6*a1*X+2*a1
*X*T^2-4*I*X^2*b1+12*I*T*X^2-68/3*I*X^2*T^3-10/3*I*X^4*T-4*I*T*a1^2+12*I*T^2*
b1-4*I*T*b1^2-8/45*I*T*X^6+8/15*I*T^5*X^2+8/3*I*T^4*b1+8*I*X^2*T^2*b1-8*I*X*T*
a1-16/3*I*T*X^3*a1-4*I*b1+2*I*T-54/5*I*T^5-68/3*I*T^3+16/45*I*T^7-17/2)*b2+2*I
*b1^4+9*I*b1^2+26/14175*I*T^12+428/4725*I*T^10-2/2025*I*X^12-4/675*I*X^10-2/15
*I*X^8-1082/315*I*T^8-2*I*a1^4-17/2*I*a1^2-104/45*I*X^6+8/5*I*T^6-10/3*I*X^4-\
130/3*I*T^4+16*I*X^2*T^2*b1^2-14*I*T*b1*a1^2-28/45*I*X^6*b1*T+92/15*I*T^5*b1*X
^2+8*I*a1^2*b1*T^3+2/15*I*X^5*a1*T^2+50/9*I*T^4*a1*X^3+214/3*I*T^4*a1*X+122/45
*I*T^6*a1*X+14*I*a1*X*T^2+4*I*a1*X^3*b1^2+15*I*b1*T*X^2-81*I*X^2*b1*T^3-43/6*I
*X^4*b1*T-64/9*I*X^4*b1*T^3-2*I*a1*X*b1^2+2*I*X^4*T^2*b1^2+32/45*I*X^6*T^3*b1-\
2*I*X^2*T^4*b1^2+32/105*I*X^2*T^7*b1-4/21*I*T^8*X*a1-4*I*a1^3*X*T^2+2*I*X^4*T^
2*a1^2+8/15*I*X^5*T^4*a1-2*I*X^2*T^4*a1^2-32/45*I*X^3*T^6*a1+4*I*X^2*T^2*a1^2+
28*I*X^3*a1*T^2+9*T^4*X*a1*b1+10*T^2*X^3*a1*b1-415/4*T^2*X*a1*b1+16/5*T^5*a1^2
-581/12*T^3*a1^2-19/42*T^8*b1+111/40*T^6*b1-219/8*T^4*b1+19/2*T^3*b1^2+7/2*T^2
*b1^3+1057/8*T^2*b1-1/15*T*X^7*a1+11/15*T^6*X^2*b1-8*T^3*X^2*b1^2+X^4*a1^2*b1-
T^4*a1^2*b1+1/15*T*X^6*b1^2-1/3*T^3*X^4*b1^2+1/5*T^5*X^2*b1^2-12*I*X^2+92*I*T^
2-1/3*X^4*b1^3+1/3*T^4*b1^3+2/675*X^10*b1-1/105*T^7*b1^2+16/4725*T^10*b1-T*b1^
4-9/5*T^5*b1^2-1/105*T^7*a1^2+T*a1^4+2/3*X*T^3*a1^3+2/3*T*X^3*a1^3-4/75*T^5*X^
5*a1+1/15*T*X^6*a1^2-1/3*T^3*X^4*a1^2+1/5*T^5*X^2*a1^2+X*T*a1^3-4/45*X^6*T^4*
b1-2/105*T^8*X^2*b1+5*X^4*T*b1^2-2*X*a1^3*b1-2*X*a1*b1^3+33*X*T*a1*b1^2-2*X*T^
3*a1*b1^2-2*T*X^3*a1*b1^2-2/135*T*X^9*a1+16/315*T^7*X^3*a1+2/189*T^9*X*a1-2*I;

Rs3:=Ra3+I*Rb3:Rd3:=Ra3-I*Rb3:
Cs3:=Ca3+I*Cb3:Cd3:=Ca3-I*Cb3:

Num4:=factor(subs(rtoab,(Cs3*Cd3+Num3^2)/Num2)):
Den4:=factor(subs(rtoab,(Rs3*Rd3+Den3^2)/Den2)):
#Den4:=factor((Ra3**2+Rb3**2+Den3**2)/Den2):
u4RW:=Num4/Den4*exp(I*T/2):
print("Check particular u4RW, start");
print(evalb(0=NLSXT(subs(a1=0,b1=0,s1=0,d1=0,a2=0,b2=0,s2=0,d2=0,u4RW))));
print("Check u4RW, end");

#evalb(0=simplify(subs(rtosd,(Rs3*Rd3+Den3^2)/Den2-Den4)));
#evalb(0=simplify(subs(rtosd,(Cs3*Cd3+Num3^2)/Num2-Num4)));

# ########################## N=4 Decompose numer(uNRW-u0RW) into Ca3other^2+Cb3other^2+Cc3other^2

# Ca3other:=suppressed:
# Cb3other:=suppressed:
# Cc3:=suppressed:

# ########################## N=4 Decompose Cc3other into a sum of 3 complex squares

# Cc3karre1:=suppressed:# 5 lines
# Cc3karre2:=suppressed:# 6 lines
#evalb(0=simplify(Cc3karre1**2+Cc3karre2**2+Cc3karre3**2-Cc3other*2857680000*((1+I*T)^2-X**2)));

#u4RW:=(1+(Ca3other**2+Cb3other**2+Cc3other**2)/(1428840000*Cc3karre3*Den4))*exp(I*T/2):
#evalb(0=simplify(Cc3karre3-2^6*3^4*5^4*7^2*numer(factor((u2RW-u0RW)/exp(I*T/2)))));


#                                                         X   T          a1 b1 a2 b2 a3 b3
# "numer(u4RW)",   {T, X, a1, a2, a3, b1, b2, b3}, 2337, 20, 20, "aj bj", 6, 6, 4, 4, 2, 2 = Num4
# "numer(u4-u0)",  {T, X, a1, a2, a3, b1, b2, b3}, 1826, 18, 19, "aj bj", 6, 6, 3, 3, 2, 2 
# "numer(u4-u1)",  {T, X, a1, a2, a3, b1, b2, b3}, 2839, 20, 21, "aj bj", 5, 5, 4, 4, 2, 2 
# "denom(u4RW)",   {T, X, a1, a2, a3, b1, b2, b3}, 1311, 20, 20, "aj bj", 6, 6, 4, 4, 2, 2 = Den4
# "denom(u4-u1)",  {T, X, a1, a2, a3, b1, b2, b3}, 2014, 22, 22, "aj bj", 6, 6, 4, 4, 2, 2 = Den4*Den1

# "Den3",          {T, X, a1, a2, b1, b2},          143, 12, 12, "aj bj", 4, 4, 2, 2, 0, 0

# Among Rsj, Rdj, Raj, Rbj, the shortest expressions are Raj, Rbj in the real parameters

#                                                  terms  X   T          a1 b1 a2 b2 a3 b3
# "Ra3",           {T, X, a1, b1, a2, b2, a3    },  189, 13, 12, "aj bj", 4, 4, 2, 2, 1, 0
# "Rb3",           {T, X, a1, b1, a2, b2,     b3},  188, 12, 13, "aj bj", 4, 4, 2, 2, 0, 1
# "Ca3",           {T, X, a1, b1, a2, b2, a3    },  319, 13, 12, "aj bj", 4, 4, 2, 2, 1, 0
# "Cb3",           {T, X, a1, b1, a2, b2,     b3},  333, 12, 13, "aj bj", 4, 4, 2, 2, 0, 1
# "Rs3",           {T, X, a1, b1, a2, b2, a3, b3},  377, 13, 13, "aj bj", 4, 4, 2, 2, 1, 1
# "Rd3",           {T, X, a1, b1, a2, b2, a3, b3},  377, 13, 13, "aj bj", 4, 4, 2, 2, 1, 1
# "Cs3",           {T, X, a1, b1, a2, b2, a3, b3},  652, 13, 13, "aj bj", 4, 4, 2, 2, 1, 1
# "Cd3",           {T, X, a1, b1, a2, b2, a3, b3},  652, 13, 13, "aj bj", 4, 4, 2, 2, 1, 1

#                                                  terms  X   T          s1 d1 s2 d2 s3 d3
# "Ra3",           {T, X, s1, d1, s2, d2, d3, s3},  314, 13, 12, "sj dj", 3, 3, 2, 2, 1, 1
# "Rb3",           {T, X, s1, d1, s2, d2, s3, d3},  314, 12, 13, "sj dj", 3, 3, 2, 2, 1, 1
# "Ca3",           {T, X, s1, d1, s2, d2, s3, d3},  541, 13, 12, "sj dj", 3, 3, 2, 2, 1, 1
# "Cb3",           {T, X, s1, d1, s2, d2, s3, d3},  552, 12, 13, "sj dj", 3, 3, 2, 2, 1, 1
# "Rs3",           {T, X, s1, d1, s2,     s3    },  248, 13, 13, "sj dj", 3, 1, 2, 0, 1, 0
# "Rd3",           {T, X, s1, d1,     d2,     d3},  248, 13, 13, "sj dj", 1, 3, 0, 2, 0, 1
# "Cs3",           {T, X, s1, d1, s2,     s3},      444, 13, 13, "aj bj", 0, 0, 0, 0, 0, 0
# "Cd3",           {T, X, s1, d1,     d2,     d3},  444, 13, 13, "aj bj", 0, 0, 0, 0, 0, 0

# "Ca3old",        {T, X, a1, a2, a3, b1, b2},      404, 13, 13, "aj bj", 4, 4, 2, 2, 1, 0 decomposition of u4-u1 bad
# "Cb3old",        {T, X, a1, a2, b1, b2, b3},      427, 14, 14, "aj bj", 4, 4, 2, 2, 0, 1 decomposition of u4-u1 bad
# "Cc3old",        {T, X, a1, a2, b1, b2},          413, 14, 14, "aj bj", 4, 4, 2, 2, 0, 0 decomposition of u4-u1 bad

# "Ca3oth",        {T, X, a1, a2, a3, b1, b2},      230, 11, 11, "aj bj", 3, 3, 2, 2, 1, 0 decomposition of u4-u0 good
# "Cb3oth",        {T, X, a1, a2,     b1, b2, b3},  245, 12, 12, "aj bj", 4, 4, 2, 2, 0, 1 decomposition of u4-u0 good 
# "Cc3oth",        {T, X, a1, a2,     b1, b2},      244, 12, 12, "aj bj", 4, 4, 2, 2, 0, 0 decomposition of u4-u0 good

# "Cc3oldcarre1",  {T, X, a1, a2, b1},               72,  9,  8, "aj bj", 2, 2, 1, 0, 0, 0 decomposition of u4-u1 bad
# "Cc3oldcarre2",  {T, X, a1, b1, b2},               78,  8,  9, "aj bj", 2, 2, 0, 1, 0, 0 decomposition of u4-u1 bad
# "Cc3oldcarre3",  {T, X, a1, b1},                   35,  6,  7, "aj bj", 2, 2, 0, 0, 0, 0 decomposition of u4-u1 bad
# "coeffa3a3",     {T, X, a1, b1},                   35,  6,  7, "aj bj", 2, 2, 0, 0, 0, 0

# "Cc3karre1",     {T, X, a1, b1, a2},               37,  7,  6, "aj bj", 2, 2, 1, 0, 0, 0 decomposition of u4-u0 good    
# "Cc3karre2",     {T, X, a1, b1,     b2},           42,  6,  7, "aj bj", 2, 2, 0, 1, 0, 0 decomposition of u4-u0 good        
# "Cc3karre3",     {T, X, a1, b1},                   18,  4,  5, "aj bj", 1, 1, 0, 0, 0, 0 decomposition of u4-u0 good            

#                                                         X   T          a1 b1 a2 b2
# "u4part0",       {T, X, a1, b1        },           28,  6,  6, "aj bj", 2, 2, 0, 0, 0, 0
# "u4part1",       {T, X, a1, b1, a2, b2},           77,  9,  8, "aj bj", 3, 2, 1, 1, 0, 0, 0, 0
# "u4part2",       {T, X, a1, b1, a2, b2},           76,  8,  9, "aj bj", 2, 3, 1, 1, 0, 0, 0, 0
# "u4partCa2",     {T, X, a1, b1, a2    },           93,  9,  9, "aj bj", 2, 2, 1, 0, 0, 0, 0, 0
# "u4partCb2",     {T, X, a1, b1,     b2},           98,  8, 10, "aj bj", 2, 2, 0, 1, 0, 0, 0, 0
# "u4partCc2",     {T, X, a1, b1        },           35,  6,  7, "aj bj", 2, 2, 0, 0, 0, 0, 0, 0
# "u4partfac3",    {T, X, a1, b1, a2, b2},          413, 14, 14, "aj bj", 4, 4, 2, 2, 0, 0, 0, 0


#numer(simplify(simplify(u4RW-exp(I*T/2))/exp(I*T/2))):evalb(0=simplify(Ca3**2+Cb3**2+Cc3**2-%*coeff(%,a3,2)));
#evalb(0=simplify(denom(simplify(u4RW-exp(I*T/2))/exp(I*T/2))-1428840000*G4d));
#evalb(0=simplify((Ca3**2+Cb3**2+Cc3**2)/(1428840000*Cc3karre3*G4d)-simplify(u4RW-exp(I*T/2))/exp(I*T/2)));

# ########################## N=4 Decompose numer(uNRW-u2RW) into .Ca3old+.Cb3old+.Cc3old

# Suppressed

# ##############################################################################
# ##############################################################################
print("N=5, start reading first data");
# ########################## N=5 

#den(u5RW)     {T, X, a1, a2, a3, a4, b1, b2, b3, b4}, 14618, 30, 30, "aj bj", 10, 10, 6, 6, 4, 4, 2, 2

#"Ra4",        {T, X, a1, a2, a3, a4, b1, b2, b3    },  1846, 21, 20, "aj bj",  7,  6, 4, 4, 2, 2, 1, 0
#"Rb4",        {T, X, a1, a2, a3, b1, b2, b3,     b4},  1845, 20, 21, "aj bj",  6,  7, 4, 4, 2, 2, 0, 1
#"Den4",       {T, X, a1, a2, a3, b1, b2, b3        },  1311, 20, 20, "aj bj",  6,  6, 4, 4, 2, 2, 0, 0 

# ########################## N=5. Decomposition of u5RW-0 
#num(u5RW)     {T, X, a1, a2, a3, a4, b1, b2, b3, b4}, 26606, 30, 30, "aj bj", 10, 10, 6, 6, 4, 4, 2, 2

#"Ca4old",     {T, X, a1, a2, a3, a4, b1, b2, b3    },  3271, 21, 20, "aj bj",  7,  6, 4, 4, 2, 2, 1, 0
#"Cb4old",     {T, X, a1, a2, a3, b1, b2, b3,     b4},  3313, 20, 21, "aj bj",  6,  7, 4, 4, 2, 2, 0, 1
#"Cc4old",     {T, X, a1, a2, a3, b1, b2, b3        },  2337, 20, 20, "aj bj",  6,  6, 4, 4, 2, 2, 0, 0

# ########################## N=5. Decomposition of u5RW-u0RW (shorter)
#num(u5RW-u0RW){T, X, a1, a2, a3, a4, b1, b2, b3, b4}, 21836, 28, 29, "aj bj",  9,  9, 5, 5, 4, 4, 2, 2

#"Ca4other",   {T, X, a1, a2, a3, a4, b1, b2, b3    },  2554, 19, 19, "aj bj",  6,  6, 3, 3, 2, 2, 1, 0
#"Cb4other",   {T, X, a1, a2, a3, b1, b2, b3, b4    },  2598, 20, 20, "aj bj",  6,  6, 4, 4, 2, 2, 0, 1
#"Cc4other",   {T, X, a1, a2, a3, b1, b2, b3        },  2336, 20, 20, "aj bj",  6,  6, 4, 4, 2, 2, 0, 0

# DANGER. simplify(newdetnum/newdetden) returns a reducible fraction.
#evalb(0=simplify(coeff(simplify(newdetnum-newdetden),a4,2)-expand(2^28*3^6*5^2*7^2)*numer(factor((u3RW-u0RW)/exp(I*T/2)))));
#simplify(newdetnum-newdetden):evalb(0=simplify(Ca4**2+Cb4**2+Cc4**2-%*coeff(%,a4,2)));

#evalb(0=coeffa4a4R-Den3*2^12*3^12*5^6*7^4);

# Nterms(Den1),Nterms(Den2),Nterms(Den3),Nterms(Den4),Nterms(Den5);# 3, 18, 143, 1311, 14618


# ##############################################################################
# ##############################################################################
print("N=6");
# ########################## N=6

norm6;

# ########################## N=6 Decompose in complex parameters (optimal). Done

# ##############################################################################
# ##############################################################################
print("N=7");
# ########################## N=7 only particular

norm7;

# ########################## N=7 Decompose in complex parameters (optimal)

# Done when all param are zero. CPU time 9 , Dell 3571

# Rs6  {T, X}, 506, 43, 43, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Rd6  {T, X}, 506, 43, 43, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cs6  {T, X}, 990, 43, 43, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cd6  {T, X}, 990, 43, 43, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


# ##############################################################################
# ##############################################################################
print("N=9");
# ########################## N=9 only particular

norm9;

# ########################## N=9 Decompose in complex parameters (optimal)

# Done when all param are zero. CPU time 677 s, memory 1148 Mb,  Dell 3571

# Rs8    {T, X}, 1406, 73, 73, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Rd8    {T, X}, 1406, 73, 73, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cs8    {T, X}, 2775, 73, 73, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cd8    {T, X}, 2775, 73, 73, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0

# ##############################################################################
# ##############################################################################
print("N=10");
# ########################## N=10 only particular

norm10;

# ########################## N=10 Decompose in complex parameters (optimal)

# Done when all param are zero. CPU time 21 min, memory 1161 Mb, Dell 3571

#Ra9:=expand((Rsj+Rdj)/2)  :
#Rb9:=expand((Rsj-Rdj)/2/I):
#Ca9:=expand((Csj+Cdj)/2)  :
#Cb9:=expand((Csj-Cdj)/2/I):

#Ra9:ldegree(%,X),ldegree(%,T);# 1 0
#Rb9:ldegree(%,X),ldegree(%,T);# 0 1
#Ca9:ldegree(%,X),ldegree(%,T);# 1 0

# "Ra9", {T, X}, 1081, 91, 90, "aj bj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# "Rb9", {T, X}, 1081, 90, 91, "aj bj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# "Ca9", {T, X}, 2116, 91, 90, "aj bj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# "Cb9", {T, X}, 2162, 90, 91, "aj bj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0

# Rs9    {T, X}, 2162, 91, 91, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Rd9    {T, X}, 2162, 91, 91, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cs9    {T, X}, 4278, 91, 91, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
# Cd9    {T, X}, 4278, 91, 91, "sj dj", 0, 0, 0, 0, 0, 0, 0, 0, 0, 0

# #######################################################################################
# END OF FILE  END OF FILE  END OF FILE  END OF FILE  END OF FILE  END OF FILE  END OF FILE 
# #######################################################################################


==> NLS-Rogue.5.data.txt <==
# NLS-Rogue.5.data.txt Supplementary data file, Maple input format.

# N=5. Raj, Rbj, Caj, Cbj, j=N-1

#                                               terms   X  T           s1 d1 s2 d2 s3 d3 s4 d4
# "Ra4", {T, X, s1, d1, s2, d2, s3, d3, s4, d4}, 3276, 21, 20, "sj dj", 5, 5, 3, 3, 2, 2, 1, 1
# "Rb4", {T, X, s1, d1, s2, d2, s3, d3, s4, d4}, 3276, 20, 21, "sj dj", 5, 5, 3, 3, 2, 2, 1, 1
# "Ca4", {T, X, s1, d1, s2, d2, s3, d3, s4, d4}, 5908, 21, 20, "sj dj", 5, 5, 3, 3, 2, 2, 1, 1
# "Cb4", {T, X, s1, d1, s2, d2, s3, d3, s4, d4}, 5938, 20, 21, "sj dj", 5, 5, 3, 3, 2, 2, 1, 1

# "Rsj", {T, X, s1, d1, s2, d2, s3,     s4    }, 2210, 21, 21, "sj dj", 5, 2, 3, 1, 2, 0, 1, 0
# "Rdj", {T, X, s1, d1, s2, d2,     d3,     d4}, 2210, 21, 21, "sj dj", 2, 5, 1, 3, 0, 2, 0, 1
# "Csj", {T, X, s1, d1, s2, d2, s3,     s4    }, 4047, 21, 21, "sj dj", 5, 2, 3, 1, 2, 0, 1, 0
# "Cdj", {T, X, s1, d1, s2, d2,     d3,     d4}, 4047, 21, 21, "sj dj", 2, 5, 1, 3, 0, 2, 0, 1

#                                                                      a1 b1 a2 b2 a3 b3 a4 b4
# "Ra4", {T, X, a1, b1, a2, b2, a3, b3, a4    }, 1846, 21, 20, "aj bj", 7, 6, 4, 4, 2, 2, 1, 0
# "Rb4", {T, X, a1, b1, a2, b2, a3, b3,     b4}, 1845, 20, 21, "aj bj", 6, 7, 4, 4, 2, 2, 0, 1
# "Ca4", {T, X, a1, b1, a2, b2, a3, b3, a4    }, 3271, 21, 20, "aj bj", 7, 6, 4, 4, 2, 2, 1, 0
# "Cb4", {T, X, a1, b1, a2, b2, a3, b3,     b4}, 3313, 20, 21, "aj bj", 6, 7, 4, 4, 2, 2, 0, 1

# "Rsj", {T, X, a1, b1, a2, b2, a3, b3, a4, b4}, 3691, 21, 21, "aj bj", 7, 7, 4, 4, 2, 2, 1, 1
# "Rdj", {T, X, a1, b1, a2, b2, a3, b3, a4, b4}, 3691, 21, 21, "aj bj", 7, 7, 4, 4, 2, 2, 1, 1
# "Csj", {T, X, a1, b1, a2, b2, a3, b3, a4, b4}, 6584, 21, 21, "aj bj", 7, 7, 4, 4, 2, 2, 1, 1
# "Cdj", {T, X, a1, b1, a2, b2, a3, b3, a4, b4}, 6584, 21, 21, "aj bj", 7, 7, 4, 4, 2, 2, 1, 1

#Ra4more:=collect(subs(I=J,expand(subs(rtoab,(Rsj+Rdj)/2  -Den3*a4+(a3**2-b3**2)*Ra2+2*a3*b3*Rb2))),{a3,b3}):
#Rb4more:=collect(subs(I=J,expand(subs(rtoab,(Rsj-Rdj)/2/I-Den3*b4-(a3**2-b3**2)*Rb2+2*a2*b2*Ra2))),{a3,b3}):
#Ca4more:=collect(subs(I=J,expand(subs(rtoab,(Csj+Cdj)/2  -Num3*a4+(a3**2-b3**2)*Ca2+2*a3*b3*Cb2))),{a3,b3}):
#Cb4more:=collect(subs(I=J,expand(subs(rtoab,(Csj-Cdj)/2/I-Num3*b4-(a3**2-b3**2)*Cb2+2*a2*b2*Ca2))),{a3,b3}):

Ra4:=Den3*a4-(a3**2-b3**2)*Ra2-2*a3*b3*Rb2
+ 2*T*b1*a2^3+2*T*a1*b2^3+83/9450*T^6*X^8*a2+152/6075*T^6*X^6*a1^3-1/
81*T^4*X^8*a1^3+16/14175*T^2*X^10*a1^3-2/42525*X^13*a1*a2-8/42525*X^13*b1*b2-\
17/42525*X^12*a1*b1^2-1/945*T^10*X*a2^2-19/4725*T^10*X*b2^2-37/4725*T^10*a2*a1
^2+1/175*T^10*a2*b1^2+8/91125*T^12*X^6*a1-44/1488375*T^10*X^8*a1-88/893025*T^8
*X^10*a1-64/1913625*T^6*X^12*a1-8/893025*T^4*X^14*a1-2/212625*T^2*X^16*a1-2/
6075*T^12*X^4*a2+29/42525*T^12*X^3*a1^2+1/4725*T^12*X^3*b1^2+2/42525*T^10*X^6*
a2+29/70875*T^10*X^5*a1^2+1/875*T^10*X^5*b1^2-8/14175*T^8*X^8*a2+101/99225*T^8
*X^7*a1^2-17/6615*T^8*X^7*b1^2-542/637875*T^6*X^10*a2-61/25515*T^6*X^9*a1^2-23
/42525*T^6*X^9*b1^2+2/25515*T^4*X^12*a2+1/6075*T^4*X^11*a1^2-1/2025*T^4*X^11*
b1^2-2/99225*T^2*X^14*a2+1/4725*T^2*X^13*a1^2+13/42525*T^2*X^13*b1^2+8/2025*T^
10*X^2*a1^3-17/2835*T^8*X^4*a1^3-1/19845*T^14*X*a1^2-1/11025*T^14*X*b1^2-2/9*T
^4*a1^4*a2+5/8*X^2*a2*b2^2-4/9*T^4*X^2*a1^5-1/315*X^8*a1*a2^2-1/315*X^8*a1*b2^
2-7/9*X^3*a1^4*b1^2-1/3*X^3*a1^2*b1^4+2/3*X*a2*a1^5-122/945*X^7*a1^3*a2+34/315
*X^7*b1^3*b2+28/135*X^6*a1^3*b1^2+8/45*X^6*a1*b1^4-2/15*T^6*a2*b2^2+2/3*T^2*X^
4*a2^3-11/15*X^5*a1^2*a2^2+1/15*X^5*a1^2*b2^2+1/15*X^5*a2^2*b1^2+3/5*X^5*b1^2*
b2^2-4/9*X^4*a1^4*a2-2/3*X^4*b1^4*a2-35/16*a1+35/8*a2-X-21/2*T*X^3*a1*b1*a2+
277/6*X*T^3*a2*a1*b1-5/2*X*T*a1*a2*b2-52/9*T^3*X^3*a1*a2*b2-4/9*T^3*X^5*a1*a2*
b2-52/2835*T*X^9*a1*b1*a2-16/105*T^7*X^3*a2*a1*b1-8/225*T^5*X^5*a2*a1*b1-208/
945*X^7*T^3*a2*a1*b1+7/3*T^2*X*a1^4*b1^2+T^2*X*a1^2*b1^4+X^2*a1^3*b1*b2-3*X^2*
a1*b1^3*b2+653/630*T^2*X^7*a1*a2+19/10*T^2*X^7*b1*b2+431/24*T^2*X^4*a2*a1^2-\
527/24*T^2*X^4*a2*b1^2-2/9*T^4*X^4*a1*a2^2+2/9*T^4*X^4*a1*b2^2-2*T^2*a1*b1^2*
b2^2+2*T^2*b1^3*a2*b2+16/14175*T^6*X^7*a1*a2-8/4725*T^6*X^7*b1*b2-26/8505*T^4*
X^9*a1*a2-44/8505*T^4*X^9*b1*b2+16/4725*T^2*X^11*a1*a2+4/1575*T^2*X^11*b1*b2+2
/2025*T^12*X*a1*a2+4/4725*T^12*X*b1*b2-64/14175*T^10*X^3*a1*a2-76/14175*T^10*X
^3*b1*b2+2/945*T^8*X^5*a1*a2+178/3*T^3*X^3*b2-787/12*T^3*b1*a2-313/2*T^3*a1*b2
+359/5*T^5*X*b2-57/5*T*X^5*b2-629/4*T^5*b1*a2-47/2*T^5*a1*b2+3574/63*T^7*X*b2-\
2/9*T^5*X^3*b2-18*T^3*X^5*b2+22/63*T*X^7*b2+2/63*X^7*a1^2*b1^2-197/45*T^5*b2*
a1^3-28/15*T^5*b1^3*a2+43/4050*T^11*X^3*b1-449/900*T^9*X^5*b1-1/675*T^13*X^3*
b1-43/7875*T^11*X^5*b1+437/42525*T^9*X^7*b1+1061/18900*T^13*X*b1+124/189*X^3*T
^9*b2+2/81*T^9*a1^3*b1-2/135*T^9*a1*b1^3+184/525*X^5*T^7*b2+26/127575*T^3*X^13
*b2+2/91125*T*X^15*b2-4/63*T^11*X*b2-134/4725*T^11*b1*a2-151/4725*T^11*a1*b2-\
13/3*X*T^3*b2^3-5/3*T*X^3*b2^3+4/45*T^6*a1^3*b1^2+4/15*T^6*a1*b1^4-737/175*X^5
*T^7*b1+593/189*X^7*T^5*b1+8/21*X^7*T^5*b2-211/28350*T^3*X^11*b1-62/14175*T^3*
X^11*b2+149/1488375*T*X^15*b1-389/297675*T^7*X^9*b1+14639/33075*T^7*X^7*b1-13/
10125*T^5*X^11*b1+304/315*T^7*X^3*b1^3-859/24300*T^5*X^9*b1+1063/42525*T^5*X^9
*b2-149/127575*T^3*X^13*b1-61/14175*T^13*X*b2+26/2835*T^11*X^3*b2-43/1575*T^9*
X^5*b2+193/945*T^9*X*b1^3+431/496125*T^15*X*b1-136/63*T^9*a1*b2-841/270*T^9*b1
*a2+9209/1890*X^3*T^9*b1-110/3*T^3*b2*a1^3-65/6*T^3*b1^3*a2+2581/1050*T^11*X*
b1-82/2835*X^9*a1^2*b1^2-3*a1^2*a2*b2^2-2*a1*b1*b2^3+3*b1^2*a2*b2^2-74/15*T^5*
X^5*b2+556/2835*X^9*T^3*b2+19/14175*T*X^13*b2-169/2*T^3*X^3*b1^3-179/140*T*X^7
*b1^3+1289/9*T^3*a1^3*b1+703/3*T^3*a1*b1^3-23/4*T^3*X^5*b1^3+547/28350*X^11*T*
b1+68/2835*X^11*T*b2+37/18900*T*X^13*b1-1279/70*T^7*a1*b2-18779/420*T^7*b1*a2+
2951/180*T^5*a1^3*b1-1891/60*T^5*a1*b1^3+2/9*T^7*a1^3*b1-46/15*T^7*a1*b1^3+
1729/180*T^5*X^3*b1^3+185/3402*X^9*T^3*b1+232/945*X^7*T^3*b1^3+1411/420*T^7*X*
b1^3+2/893025*T*X^17*b1+2/14175*T^13*a1*b2+1732/99225*T^7*X^7*b2-8/55125*T^7*X
^11*b1-16/637875*T^5*X^13*b1-2/70875*T^15*X*b2-2/42525*T^13*X^3*b2-2/3375*T^11
*X^5*b2+58/297675*T^9*X^7*b2+398/893025*T^7*X^9*b2-2/14175*T^5*X^11*b2+296/
13395375*T^3*X^15*b1+2/496125*T^17*X*b1-8/1488375*T^15*X^3*b1-8/1488375*T^11*X
^7*b1-44/382725*T^9*X^9*b1-9/4*T*b1^3*a2-2/3*T*b2*a1^3+89/567*T*X^9*b2-2/5*T*X
^5*b2^3-4/3*T^3*a1*b2^3-4/3*T^3*b1*a2^3-2*T*a2^3*b2-2*T*a2*b2^3+2/15*T^5*X*b2^
3+2/3*T*b2*a1^5-5*T*X^3*b1^5+3*T*a1^5*b1+15*T*a1*b1^5-6/25*T^5*X^5*b1^3-88/945
*T^7*b2*a1^3-4/35*T^7*b1^3*a2-571/315*T^9*X*b2+7036/945*T^7*X^3*b2+15*X*T^3*b1
^5+10613/315*T^7*X^3*b1+4/9*T^3*X^3*b2^3+18*T*b1^3*a1^3+8/9*T^3*a1^5*b1+8/9*T^
3*b1^3*a1^3+1543/5*T^5*X*b1^3-212/189*X^7*T^3*b2-27/10*T*X^5*b1^3-17/315*T*X^9
*b1^3-2/3*X^3*a1*a2^3+2/3*X^3*b1*b2^3+16/297675*T^14*X^4*a1+2/99225*T^14*X^2*
a2+2/675*T^6*X^5*a2^2-2/75*T^6*X^5*b2^2-4/81*T^6*X^3*a1^4-4/45*T^6*X^3*b1^4-2/
189*T^4*X^7*a2^2-38/945*T^4*X^7*b2^2+4/135*T^4*X^5*a1^4+7/405*T^2*X^9*a2^2+1/
405*T^2*X^9*b2^2+13/2025*X^10*a2*a1^2-121/14175*X^10*a2*b1^2+1/21*T^8*a1*a2^2-\
13/315*T^8*a1*b2^2-11/120*X^8*a1*b1^2-2/3*X^2*a1^3*a2^2+4/3*X^2*a1^3*b2^2+101/
135*T^4*X^6*a1^3+1/3*T^2*X*a1^6+599/1575*T^10*X*a1^2-669/700*T^10*X*b1^2-5*X*T
*b2^3+45/4*X*T*b1^5+2/2025*X^11*T*b1^3-87/8*a2*a1*X-1/2*b2*T*a1+123/8*b2*X*b1-\
80/3*b2*T*X^3-136*b2*X*T^3+69/4*a2*X^2*T^2+135/4*a2*T*b1+2/405*X^3*T^9*b1^3-4/
175*X^5*T^7*b1^3+68/4725*X^7*T^5*b1^3-46/8505*X^9*T^3*b1^3+2/4725*T^11*X*b1^3-\
4/315*T^2*X^7*a1^4-4/315*T^2*X^7*b1^4+1/35*T^8*X^3*a2^2+13/945*T^8*X^3*b2^2+4/
3*T^2*a1^3*a2^2-2/3*T^2*a1^3*b2^2-T^2*X*b1^6+5/2*X^2*a1^4*a2+3/2*X^2*b1^4*a2+
10/3*X^3+4/3*X^4*a1*b1^4+1313/90*T^4*X^6*a1-10/9*X^4*a1^3*b1^2-42945/128*T^2*
a1*b1^2+75317/96*a1*b1*T^3+11455/32*T^5*a1*b1-22323/64*T^4*a1*b1^2-130*X*T^2+
77/128*a1*b1^2-25705/192*T^4*a1^3-16579/384*T^2*a1^3+112939/1680*T^8*a1+2852/
315*T^10*a1-94829/360*T^6*a1+8*T^2*X^3*a1^4+173/6*T^2*X^3*b1^4-29/105*T^8*X*a2
^2+74/315*T^8*X*b2^2+221/1890*T^2*X^8*a1^3-8/1225*T^8*X^8*a1-16/45*T^4*X^5*a2^
2-2/5*T^4*X^5*b2^2+41/18*T^4*X^4*a1^3-241/420*T^2*X^8*a2+2/9*T^2*X^7*a2^2-2/15
*T^2*X^7*b2^2+61/20*T^2*X^6*a1^3-15/8*X^5*a1*a2+27/8*X^5*b1*b2+17/3*T^2*X^2*a1
^5-14/135*T^6*X^3*a2^2+2/3*T^6*X^3*b2^2+317/270*T^4*X^6*a2-223/32*X*a1^2*b1^2-\
1/10*X^8*a2*a1^2-31/210*X^8*a2*b1^2-43/240*X^6*a1*b1^2-39/20*X^5*a1^2*b1^2-161
/24*a2*X^4+229/8*a2*T^4-13/1260*X^9*a1*a2-193/3780*X^9*b1*b2+118/3*T^4*X^2*a2-\
3617/56700*T^2*X^10*a2+1223/540*T^6*X^6*a1-5179/5040*T^4*X^8*a1+113/1512*T^4*X
^8*a2-743/4536*T^2*X^10*a1-589/24*T^2*X*a1^4-387/8*T^2*X*b1^4-845/12*T^2*a1^3*
b1^2-683/8*T^2*a1*b1^4+1/90*T^8*a2*a1^2+223/210*T^8*a2*b1^2-17/45*T^2*X^5*a1^4
+3/5*T^2*X^5*b1^4-16/3*T^4*a1^3*b1^2+3*T^4*a1*b1^4+2109/64*T^2*a2*a1^2+1803/64
*T^2*a2*b1^2+109/8*T^2*a2*b2^2-1003/630*T^4*X^7*b1^2+2509/1260*T^2*X^7*a1^2+
4813/1260*T^2*X^7*b1^2+1853/5400*T^10*X^2*a1-677/720*T^8*X^4*a1+2033/252*T^8*X
^2*a2-41/3*T^2*X^3*a2^2+83/6*T^2*X^3*b2^2-73/8*T^2*X^2*a1^3-46/45*T^6*a1*a2^2-\
11/5*T^6*a1*b2^2+1319/90*T^4*X^5*a1^2+201/10*T^4*X^5*b1^2-13/315*T^2*X^9*a1^2+
451/11340*T^2*X^9*b1^2+227/315*T^4*X^7*a1^2+27557/240*T^6*a1*b1^2+1471/540*T^6
*X^3*a1^2-611/20*T^6*X^3*b1^2+1531/180*T^6*X^2*a1^3-215/16*T^2*a1*a2^2-317/16*
T^2*a1*b2^2-97/135*T^6*X*a1^4-1/3*T^6*X*b1^4-1/9*T^4*X^3*a1^4-T^4*X^3*b1^4+251
/3150*T^10*a1*b1^2-8/2025*T^12*X*a1^2-1/105*T^12*X*b1^2-7/9*T^6*X^4*a1*b1^2+
2201/16*T^4*X^2*a1*b1^2+116/42525*T^3*X^10*b1*a2-16/8505*T^3*X^10*a1*b2-5*X*T*
a2^2*b2+4/4725*T^11*X^2*b1*a2-22/2835*T^9*X^4*a1*b2+4/405*T^9*X^4*b1*a2+16/
2025*T^7*X^6*a1*b2-8/1575*T^7*X^6*b1*a2+22/1575*T^5*X^8*a1*b2-8/675*T^5*X^8*b1
*a2-4/25*T^5*X^5*b2*a1^2+4/25*T^5*X^5*b2*b1^2-2/6075*T*X^12*a1*b2+4/8505*T*X^
12*b1*a2+2/13395375*X^19-32/3*T^2*X^3*a1*a2*b1^2+86/3*T^2*X^3*a1^2*b1*b2+16/9*
T^4*X^4*b2*a1*b1+62/45*T^2*X^6*b2*a1*b1-99/2*T^2*X^2*b2*a1*b1-38*T^2*X^2*b1*a2
*b2-2/3*X^3*a1*a2*b1*b2+1/2*X*a1*a2*b1*b2+2/5*T^6*X^2*b2*a1*b1-105/4*T^2*X*a1^
2*b1*b2+19/4*T^2*X*a1*a2*b1^2+1/297675*X^17+47/12*T^4*X*b2^2-55/8*T^4*a1*a2^2-\
245/8*T^4*a1*b2^2-97/3*T^2*X^4*a2-451/6*T^4*X*a2^2+b1^3*a2*b2-1/2*a1*b1^2*a2^2
-3/2*a1*b1^2*b2^2-15/2*T^2*X*a2^2-95/4*T^2*X*b2^2-9/4*T^6*X*b2^2-3781/360*T^6*
a2*a1^2+1943/120*T^6*a2*b1^2-161/4*T^4*X^4*a2+323/28350*T^8*X^6*a2-37/37800*T^
12*X^2*a1-257/37800*T^10*X^4*a1-407/9450*T^10*X^4*a2+134/4725*T^10*X^3*a1^2-16
/675*T^10*X^3*b1^2-7/18*T^2*X^6*a2+27/10*T^2*X^5*a2^2+97/20*T^2*X^5*b2^2+2693/
144*T^2*X^4*a1^3-7/6*T^4*a2*b2^2+225/2*T^6*X^2*a2-65/6*T^6*X*a2^2+11/4*X^2*a1^
3*b1^2+15/8*X^2*a1*b1^4+13/4*X*a1^2*a2^2+1/2*X*a1^2*b2^2-3/4*X*a2^2*b1^2-3*X*
b1^2*b2^2+11/4*a2*a1^2*b1^2-25/2*T^4*X^3*a2^2+115/12*T^4*X^3*b2^2-27/16*X^2*a1
*a2^2+23/16*X^2*a1*b2^2-147/64*X^2*a2*a1^2+219/64*X^2*a2*b1^2+13/4*X^4*a2*a1^2
-13/4*X^4*a2*b1^2+41/12*X^3*a1^2*b1^2-37/45*X^6*a1*a2^2+8/45*X^6*a1*b2^2-139/
120*X^6*a2*a1^2-223/360*X^6*a2*b1^2-5/3*X^5*a1^3*a2+6/5*X^5*b1^3*b2-a1^3*b1*b2
+3*a1*b1^3*b2+1/3*X*a1^4*b1^2-2*X*a1^2*b1^4-X*a1*a2^3+X*b1*b2^3-7/3*X^3*a2^2*
b1^2+2*X^3*b1^2*b2^2+38/4725*X^11*a1*a2-43/4725*X^11*b1*b2-1067/28350*X^10*a1*
b1^2-43/24*X^4*a1*a2^2+31/24*X^4*a1*b2^2-3/2*X^4*a2*b2^2-7/3*X^3*a1^2*a2^2-317
/24*X^3*a1*a2+67/8*X^3*b1*b2-1831/2520*X^7*a1*a2-89/504*X^7*b1*b2+881/3780*T^
10*X^2*a2+103/162*T^6*X^6*a2+1009/84*T^8*X^2*a1+2045/168*T^8*a1*b1^2-37/18*T^6
*X^4*a2-8011/7560*T^8*X^4*a2+3221/1890*T^8*X^3*a1^2-4451/1260*T^8*X^3*b1^2+4/
2835*T^6*X^7*a1^2-152/945*T^6*X^7*b1^2-296/3*T^4*a2*a1^2+68*T^4*a2*b1^2+1/
33075*T^14*X^2*a1+139/42525*T^12*X^4*a1+263/23625*T^10*X^6*a1-11/91125*T^6*X^
10*a1-11/42525*T^4*X^12*a1+1/42525*T^2*X^14*a1+5591/16200*T^8*X^6*a1+106/1575*
T^8*X^5*a1^2+33/175*T^8*X^5*b1^2-7507/37800*T^6*X^8*a1-4/135*T^4*X^9*a1^2+47/
2835*T^4*X^9*b1^2-67/37800*T^2*X^12*a1+1/2430*T^2*X^12*a2+73/630*T^8*X^2*a1^3+
206/75*T^6*X^5*a1^2+89/50*T^6*X^5*b1^2+58/14175*T^2*X^11*a1^2-8/1575*T^2*X^11*
b1^2-109/4536*T^4*X^10*a1-157/9450*T^4*X^10*a2+17/6*T^2*a1^4*a2+1/2*T^2*b1^4*
a2+77/12*T^4*X*a1^4-187/2*T^4*X*b1^4-163/24*X*a1^3*a2+51/8*X*b1^3*b2+25/12*X^3
*a1^3*a2-1/4*X^3*b1^3*b2+42649/2520*T^8*X*a1^2-3907/280*T^8*X*b1^2+97/405*T^6*
X^4*a1^3+12989/144*T^4*X^2*a1^3+2/2025*X^11*T*a1^2*b1-131/90*T^3*X^6*a1*b2-367
/270*T^3*X^6*b1*a2-8/3*T*X^2*b1^3*a1^3+45/4*X*T*a1^4*b1+45/2*X*T*a1^2*b1^3-287
/6*T^3*X^4*a1*b2+155/4*T^3*X^4*b1*a2-61/5*T^5*X^2*a1*b2-2077/12*T^5*X^2*b1*a2+
20/9*T*X^6*a1*b2+11/180*T*X^6*b1*a2+17/105*T^3*X^8*a1*b2-2/35*T^3*X^8*b1*a2-1/
45*T^9*X^2*a1*b2-64/315*T^9*X^2*b1*a2+2/4725*T^11*X*a1^2*b1+2/405*X^3*T^9*a1^2
*b1-4/175*X^5*T^7*a1^2*b1+68/4725*X^7*T^5*a1^2*b1-46/8505*X^9*T^3*a1^2*b1+97/
315*T*X^8*b1*a2-19/630*T*X^8*a1*b2+11/4725*T*X^10*a1*b2+32/675*T*X^10*b1*a2-\
622/945*T^7*X^4*a1*b2+124/315*T^7*X^4*b1*a2+242/675*T^5*X^6*a1*b2-272/675*T^5*
X^6*b1*a2-173/30*T^5*X^4*a1*b2-391/90*T^5*X^4*b1*a2-8/315*T^2*X^7*a1^2*b1^2-8/
3*T*X^2*a1^5*b1-103/45*T^5*X^3*b2*a1^2-7/15*T^5*X^3*b2*b1^2-97/10*T^5*X*b2*a1^
2+677/10*T^5*X*b2*b1^2-41/15*T^3*X^5*b2*a1^2-9/5*T^3*X^5*b2*b1^2-13/21*T*X^7*
b2*a1^2-53/63*T*X^7*b2*b1^2-37/12*X*T^3*b2*a1^2+563/4*X*T^3*b2*b1^2-136/3*T^3*
X^3*b2*a1^2-32*T^3*X^3*b2*b1^2-77/30*T*X^5*b2*a1^2-69/10*T*X^5*b2*b1^2-3/4*T*X
^3*b2*a1^2+173/12*T*X^3*b2*b1^2-11*T^4*X*a1*a2*b1^2+10/3*T^4*X*a1^2*b1*b2+19/4
*T^4*X^2*b2*a1*b1+3*T^4*X^2*b1*a2*b2-93/2*X*T*a2*a1*b1-235/64*a2*a1^2-1/
22325625*T^20*X+181/6*T^4*X^4*a1*b1^2+1181/180*T^2*X^6*a1*b1^2+109/6*T^2*X^3*
a1^2*b1^2-103/210*T^2*X^8*a1*b1^2+30*T^2*X^2*a1^3*b1^2+3*T^2*X^2*a1*b1^4-3/35*
X^8*b2*a1*b1+88/893025*X^15-248/4465125*T^4*X^15-2/893025*T^2*X^17+4/8505*T^4*
X^13-8/55125*T^2*X^15-8/6075*T^4*X^11-152/42525*T^2*X^13+2/1215*X^13+71/48*a1^
5-4/135*X^11-8/9*X^7-74/405*X^9+743/384*a1^3-329/4*T^2*X*a1^2*b1^2+399/8*T^2*X
^2*a1*b1^2+137/105*T^8*b2*a1*b1+22/5*T^2*X^5*a1^2*b1^2+4185/32*T^2*b2*a1*b1-38
*T^2*a2*a1^2*b1^2-59/15*T^6*b1*a2*b2+133/12*T^4*b1*a2*b2+91/20*T^6*X^2*a1*b1^2
-397/8*T^2*b1*a2*b2+94/15*T^6*X*a1^2*b1^2-26/3*T^4*X^3*a1^2*b1^2+43/72*T^6*X*
a1*a2-13129/120*T^6*X*b1*b2+a1^2*b1*a2*b2+41/16*T^2*X^4*a1*b1^2+109/20*T^6*b2*
a1*b1+16*T^2*X^2*a2*b2^2-25/8*X^2*b1*a2*b2-183/32*X^2*b2*a1*b1-4*X^4*b2*a1*b1+
19/12*X^4*b1*a2*b2-3*X*a1*a2*b2^2+3*X*a2^2*b1*b2-4/5*X^5*a1^2*b1*b2-1/5*X^5*a1
*a2*b1^2-31/45*X^6*b1*a2*b2-89/60*X^6*b2*a1*b1-2/675*T^11*a2*b2+8/496125*T^15*
a1*b1-5259/32*T^7*a1*b1-17/135*T^9*a2*b2-1403/18900*T^11*a1*b1+509/180*T^7*a2*
b2+1/225*T^13*a1*b1-18136/945*T^9*a1*b1-175/12*T^5*a2*b2-203/4*T*a2*b2+305/12*
T^3*a2*b2+3*X^5+53/12*T^2*X^3*a1*a2-757/12*T^2*X^3*b1*b2+304/2835*T^2*X^9*a1*
a2-251/2835*T^2*X^9*b1*b2-15/32*b2*a1*b1+125/8*b1*a2*b2-167/2*T^4*b2*a1*b1-1/3
*T^6*X^2*a2*a1^2+3*T^6*X^2*a2*b1^2+1/14*T^8*X^2*a1*b1^2+16/75*T^6*X^5*a1*a2-18
/25*T^6*X^5*b1*b2+164/315*T^4*X^7*a1*a2-118/945*T^4*X^7*b1*b2+233/4*T^4*X*a1^2
*b1^2-97/12*T^2*X*a1^3*a2-171/4*T^2*X*b1^3*b2+55/3*T^2*a1^3*b1*b2-23*T^2*a1*b1
^3*b2-77/24*T^4*X^3*a1*a2+2419/72*T^4*X^3*b1*b2+17/3*T^4*X^2*a1*a2^2+2*T^4*X^2
*a1*b2^2+3*T^4*X*a1^3*a2-56/3*T^4*X*b1^3*b2+851/24*T^4*X^2*a2*a1^2+751/8*T^4*X
^2*a2*b1^2-19/8*X*a1^2*b1*b2+37/8*X*a1*a2*b1^2+1/4*X^3*a1^2*b1*b2-13/12*X^3*a1
*a2*b1^2-315/32*T*a1*b1+11599/96*T^2*X^3*b1^2-81/4*X^5*b1*T+2331/20*T^5*X*b1-\
6043/64*T^4*X*b1^2-561/2*T^3*X^3*b1-21891/64*X*T^2*b1^2-8906/45*T^5*X^3*b1+54/
5*T^3*X^5*b1-174/35*T*X^7*b1+61798/105*T^7*X*b1+261/64*X^5*b1^2-71/64*X^3*b1^2
-4462/15*T^8*X-6988/225*T^10*X-452/135*T^8*X^3+472/25*T^6*X^5+2728/315*T^4*X^7
+196/405*T^2*X^9-12/5*X^5*T^4+1304/9*X^3*T^6+344/45*X^7*T^2+553/8*T^2*X*a1*a2+
771/8*T^2*X*b1*b2-49/270*T^6*X^3*a1*a2-113/30*T^6*X^3*b1*b2+7/9*T^4*X^5*a1*a2+
14/5*T^4*X^5*b1*b2+68/9*T^2*X^3*a1^3*a2+26/3*T^2*X^3*b1^3*b2+33/2*b1*T*X^3+
1413/2*b1*X*T^3+297/4*b1*X*T+765/64*X*a1^2-705/64*X*b1^2+557/48*a1*X^4-10681/
16*a1*T^4+168/5*X^5*T^2+680/3*X^3*T^4-584/3*X*T^6+2/59535*T^16*X^3-197/99225*T
^16*X+776/4465125*T^12*X^7+292/23625*T^12*X^5+104/1575*T^12*X^3+172/1488375*T^
8*X^11+2882/893025*T^8*X^9-1048/3969*T^8*X^7+4/3*T^4*X^4*a2*a1^2+8/3*T^4*X^4*
a2*b1^2+121/8*T^2*X^5*a1*a2+583/40*T^2*X^5*b1*b2-6*T^2*X^2*a1*a2^2+24*T^2*X^2*
a1*b2^2+176/1575*T^10*X*a1*a2-233/4725*T^10*X*b1*b2+26/135*T^8*X^3*a1*a2-137/
315*T^8*X^3*b1*b2+4889/1260*T^8*X*a1*a2+337/420*T^8*X*b1*b2+7/45*T^2*X^6*a2*a1
^2+17/45*T^2*X^6*a2*b1^2+33/4*T^2*X^2*a2*a1^2+191/4*T^2*X^2*a2*b1^2-T^2*X*a1^2
*a2^2+12*T^2*X*a1^2*b2^2-21*T^2*X*a2^2*b1^2+10*T^2*X*b1^2*b2^2-307/8*T^4*X*a1*
a2-4843/24*T^4*X*b1*b2+1/826875*T^16*X^5-26/40186125*T^12*X^9-52/13395375*T^10
*X^11-46/13395375*T^8*X^13-152/200930625*T^6*X^15+1/2679075*T^4*X^17+2/
13395375*T^18*X^3+8/4465125*T^14*X^7+2/13395375*T^2*X^19-74/4465125*T^18*X+8/
55125*T^14*X^5+40/11907*T^14*X^3-3272/33075*T^14*X+836/4465125*T^10*X^9-472/
99225*T^10*X^7+8/15*T^10*X^5-88/1913625*T^6*X^13+8/8505*T^6*X^11+776/25515*T^6
*X^9-1/200930625*X^21+8/3*X^3*a1^2*b2^2+4/3*X*a1^6+3253/680400*X^12*a1+113/
22680*X^12*a2+101/793800*X^14*a1-13/141750*T^16*a1+109/198450*T^14*a2-71/168*X
^8*a2-22/9*X^6*a2-15/8*a2*b2^2-27169/226800*T^12*a1+5813/113400*T^12*a2-293/
31752*T^14*a1+6809/168*T^8*a2+3937/1260*T^10*a2+5323/45*T^6*a2-2/3*X^4*a1^5-65
/24*a1^3*b1^2-67/16*a1*b1^4+1/2976750*X^16*a1+29/2268*X^10*a2-45887/2160*T^6*
a1^3-3*T^4*a1^5-19/8*T^2*a2^3-51/8*T^2*a1^5-659/3240*X^9*a1^2+49/3240*X^9*b1^2
+79/2835*X^9*a2^2-68/2835*X^9*b2^2-839/2160*X^6*a1^3+15/2*X*a2^2-33/4*X*b2^2+2
/14175*X^13*a1^2+1/42525*X^13*b1^2-205/64*a2*b1^2-1615/1512*T^8*a1^3+61/5670*X
^10*a1^3-1/6*X^4*a2^3+101/9450*X^11*a1^2-137/18900*X^11*b1^2+1/6*X^5*a2^2-3/4*
X^5*b2^2-9/8*a1^4*a2-1/8*b1^4*a2-X*b1^6-41/60*X^5*a1^4+3/5*X^5*b1^4-5/6*X^3*a2
^2+5/4*X^3*b2^2-77/72*X^3*a1^4+11/8*X^3*b1^4+7/8*X^2*a1^5+17/6*T^4*a2^3+135/16
*a1*a2^2-115/16*a1*b2^2+5/6*a1^3*a2^2-1/6*a1^3*b2^2-563/9450*T^10*a1^3-4/45*X^
6*a1^5-2/45*T^6*a2^3-4/45*X^6*a2^3-13/126*X^7*a2^2-19/252*X^7*b2^2+8/13395375*
X^18*a1-1/3*a1^5*b1^2-5/3*a1^3*b1^4-a1*b1^6-8/135*T^6*a1^5+1/165375*T^16*a2-2/
4465125*T^18*a1+31/198450*X^14*a2+29/4465125*X^16*a2+17/14175*X^11*a2^2-1/567*
X^11*b2^2+8/2835*X^9*a1^4+22/2835*X^9*b1^4+a1^2*a2^3-b1^2*a2^3+X*a2^4-X*b2^4-\
17/72*X^8*a1^3+1/42525*T^12*a1^3+11/42525*X^12*a1^3-23/1488375*X^15*a1^2-1/
4465125*X^15*b1^2-13/63*X^7*a1^4+47/315*X^7*b1^4+5/8*X^2*a2^3-1/9*X^3*a1^6+1/3
*X^3*b1^6-19/6*T*X^3*a1*a2*b2+26/5*T^5*X*a1*a2*b2+296/15*T^5*X*a2*a1*b1+122/9*
T^3*X^3*a2*a1*b1-2/5*T*X^7*a2*a1*b1-67/6*X*T^3*a1*a2*b2-26/15*T*X^5*a1*a2*b2-\
98/15*T*X^5*a2*a1*b1+22/15*T^3*X^5*a2*a1*b1+26/45*T^5*X^3*a2*a1*b1+4/15*T^6*X^
2*b1*a2*b2-16/135*T^4*X^6*b2*a1*b1-4/105*T^2*X^8*b2*a1*b1-4/15*T*X^7*a1*a2*b2+
4*X*T*a1^3*b1*a2-12*X*T*a1*b1^3*a2+8/45*T^6*X^4*b2*a1*b1+2*T^2*a1^2*b1*a2*b2+4
/45*T^2*X^6*b1*a2*b2-3*T^2*X^4*b1*a2*b2+179/4*T^2*X^4*b2*a1*b1+4/9*T^4*X^4*b1*
a2*b2+4/3*T*X^4*b1^2*a2*b2-2*X^2*a1^2*b1*a2*b2+5*T*X^2*a1^2*a2*b2+15*T*X^2*b1^
2*a2*b2-26*T^3*X^2*a2*a1^2*b1-4/3*T*X^4*a2^2*a1*b1-8/3*T*X^4*a1*b1*b2^2-20/9*T
*X^3*a1^3*b1*a2+4/3*T*X^3*a1*b1^3*a2+8/3*T^3*X^2*a1^2*a2*b2-8/3*T^3*X^2*a2^2*
a1*b1-20/9*X*T^3*a1^3*b1*a2+4/3*X*T^3*a1*b1^3*a2-4/9*T^3*X^4*a2*a1^2*b1-4*T*X^
2*a1*a2^2*b2-4*T*X^2*b1*a2*b2^2-4/45*T*X^6*a2*a1^2*b1-16/45*T*X^6*b2*a1*b1^2-8
*T*X^4*a2*a1^2*b1-35/3*T*X^4*b2*a1*b1^2-16/3*T*X^3*b2*a1^2*b1^2-4*X*T*a1^3*a2*
b2+2*X*T*a1^2*b1*a2^2-2*X*T*a1^2*b1*b2^2-17/2*T*X^2*a2*a1^2*b1+21*T*X^2*b2*a1*
b1^2+22*X*T*b2*a1^2*b1^2+4*T^2*X^2*a2*a1^2*b1^2+2/15*T^6*X*a1^2*b1*b2+2/15*T^6
*X*a1*a2*b1^2+4*T*X^2*a2^2*a1*b1-6*T*X^2*a1*b1*b2^2+4/45*T^7*X*a1*a2*b2-178/
105*T^7*X*a2*a1*b1-4/45*T^5*X^3*a1*a2*b2-4/15*T^5*X^2*a2*a1^2*b1-4/135*T^9*X*
a2*a1*b1-4/15*X^5*a1*a2*b1*b2+2*T^2*X*a1*a2*b2^2-2*T^2*X*a2^2*b1*b2+2/9*T^4*X^
3*a1^2*b1*b2-2/3*T^4*X^3*a1*a2*b1^2+2/5*T^2*X^5*a1^2*b1*b2-2/3*T^2*X^5*a1*a2*
b1^2-2*X^2*b1^3*a2*b2-29/45*T^4*X^6*a1*b1^2-2*X^2*a1*b1^2*a2^2-4/3*T^3*X^2*b2*
a1^3-22*T^3*X^2*b1^3*a2-3617/30*T^5*X*a1^2*b1+265/6*T^3*X^2*a2*b2+2/15*T*X^5*
a1^2*b1-95/12*T*X^4*a2*b2+17/6*T*X^2*a1^3*b1-29/2*T*X^2*a1*b1^3+11/315*T*X^9*
a1^2*b1-2*X^3*a1*a2*b2^2+2*X^3*a2^2*b1*b2+8/45*T^6*X^3*a1^2*b1^2+4/15*T^4*X^5*
a1^2*b1^2-208/14175*X^10*b2*a1*b1-8/15*T*X^5*a1^2*b1^3+8/15*T^5*a1^2*a2*b2+4/5
*T^5*a1*b1*a2^2+8/15*T^5*a1*b1*b2^2+4/5*T^5*b1^2*a2*b2-4/3*T^3*X^3*a2^2*b2+7/4
*T*a1^2*a2*b2+12*T*a1*b1*a2^2+9/2*T*a1*b1*b2^2+37/4*T*b1^2*a2*b2-4/15*T*X^8*a1
*b1-1/3*T^3*a1^2*a2*b2+16/3*T^3*a1*b1*a2^2+14*T^3*a1*b1*b2^2-9*T^3*b1^2*a2*b2-\
68/5*T^7*X^2*a1*b1-548/15*T^5*X^4*a1*b1-652/45*T^3*X^6*a1*b1+8/45*T^5*X*a1^4*
b1-8/15*T^5*X*a1^2*b1^3-16/27*T^3*X^3*a1^4*b1+16/9*T^3*X^3*a1^2*b1^3-16/81*T^3
*X^6*a1^3*b1+16/135*T^3*X^6*a1*b1^3-40017/160*T^5*X^2*a1*b1+1061/96*T^3*X^4*a1
*b1-723/160*T*X^6*a1*b1-77/9*X*T^3*a1^4*b1-34/3*X*T^3*a1^2*b1^3+55/4*T*X^2*a2*
b2+8/45*T*X^5*a1^4*b1+2/15*T*X^5*a2^2*b2+2/3*T^5*X*a2^2*b2-4/3*T*a2*a1^4*b1+4*
T*a2*a1^2*b1^3-8/3*T*b2*a1^3*b1^2+2*T*b2*a1*b1^4-11/3*T*X^3*a1^4*b1+2*T*X^3*a1
^2*b1^3-46/25*T^5*X^5*a1^2*b1-16/15*T^7*X^2*a2*b2-2/675*T*X^10*a2*b2-2/27*T*X^
8*a1^3*b1+2/45*T*X^8*a1*b1^3-4/35*T^7*a2*a1^2*b1-16/105*T^7*b2*a1*b1^2-4/27*T^
5*X^4*a1^3*b1+4/45*T^5*X^4*a1*b1^3-2/135*T^3*X^8*a2*b2-104/135*T^3*X^6*a2*b2-\
299/20*T^3*X^5*a1^2*b1+173/2100*T*X^10*a1*b1+23/14175*T*X^12*a1*b1-91/12*T^5*X
^2*a2*b2-26/15*T^5*X^4*a2*b2+2041/180*T^5*X^3*a1^2*b1+1751/1260*T^3*X^8*a1*b1-\
104/945*X^7*T^3*a1^2*b1-1633/84*T^7*X*a1^2*b1-8/127575*T^3*X^12*a1*b1+8/14175*
T^11*X^4*a1*b1-16/6075*T^9*X^6*a1*b1+8/3675*T^7*X^8*a1*b1-416/212625*T^5*X^10*
a1*b1+13/36*T*X^6*a2*b2-47/2*T*a2*a1^2*b1-141/4*T*b2*a1*b1^2+9*X*T^3*a2^2*b2-\
29/3*T*X^3*a2^2*b2+143/1350*T^5*X^6*a1*b1-298/42525*T^3*X^10*a1*b1-652/4725*T^
7*X^6*a1*b1+1559/630*T^7*X^4*a1*b1-256/315*T^7*X^3*a1^2*b1+31/225*T^5*X^8*a1*
b1+2/1575*T^11*X^2*a1*b1+277/2835*T^9*X^4*a1*b1-377/1260*T^9*X^2*a1*b1-79/189*
T^9*X*a1^2*b1+317/3*T^3*a2*a1^2*b1+165/2*T^3*b2*a1*b1^2-37/4*T*X^4*a1^3*b1-21/
4*T*X^4*a1*b1^3+6*a1*b1*a2^2*b2-157/36*T^3*X^4*a2*b2-1595/18*T^3*X^3*a1^2*b1+1
/45*T*X^8*a2*b2-123/140*T*X^7*a1^2*b1-4/63*T*X^7*b1*a2^2+8/315*T*X^7*b1*b2^2-\
32/945*T^7*X^3*b2*a1^2+16/315*T^7*X^3*b2*b1^2-16/945*X^7*T^3*b2*a1^2+4/45*T^3*
X^5*b1*a2^2-2/81*T*X^9*b2*a1^2+46/2835*T*X^9*b2*b1^2+299/4*X*T^3*b1*a2^2-71/4*
X*T^3*b1*b2^2-17/15*T*X^5*b1*a2^2-21/5*T*X^5*b1*b2^2+43/4*T*X^3*b1*a2^2-39/4*T
*X^3*b1*b2^2-98/15*T^5*X^2*a1^3*b1-2/5*T^5*X^2*a1*b1^3+122/15*T^5*a2*a1^2*b1+
13/5*T^5*b2*a1*b1^2-22/27*T^3*X^4*a1^3*b1-94/9*T^3*X^4*a1*b1^3-563/6*T^3*X^2*
a1^3*b1-65/2*T^3*X^2*a1*b1^3-74/45*T*X^6*a1^3*b1-26/15*T*X^6*a1*b1^3-2/135*T^9
*X^2*a2*b2-4/135*T^7*X^4*a2*b2-4/135*T^5*X^6*a2*b2-16/297675*T*X^14*a1*b1+21/2
*X^2*a1-86/3*X^3*T^2+67/4*T^2*a1-629*T^4*X+47/4*X*T*b1*a2^2+37/4*X*T*b1*b2^2+
37/5*T^5*X*b1*a2^2+41/15*T^5*X*b1*b2^2+98/9*T^3*X^3*b1*a2^2-14/3*T^3*X^3*b1*b2
^2+14/9*X*T^3*a1^4*b2+2*X*T^3*b1^4*b2-8/27*T^3*X^4*b2*a1^3-4/9*T^3*X^4*b1^3*a2
-8/135*T*X^6*b2*a1^3-4/45*T*X^6*b1^3*a2-1/3*T*X^4*b2*a1^3+6*T*X^4*b1^3*a2-10/9
*T*X^3*a1^4*b2-2/3*T*X^3*b1^4*b2+2*X*T*b1^3*a2^2-2*X*T*b1^3*b2^2+19/6*T*X^2*b2
*a1^3-13*T*X^2*b1^3*a2+X*T*a1^4*b2+5*X*T*b1^4*b2+31/4*X*T*b2*a1^2-155/4*X*T*b2
*b1^2-22/315*X^7*a1*a2*b1^2+34/315*X^7*a1^2*b1*b2+4/3*T^4*X^2*a2*b2^2-2/3*T^2*
X^4*a2*b2^2+2/3*X^4*a2*a1^2*b1^2-10/9*X^4*a1^3*b1*b2+2/3*X^4*a1*b1^3*b2-2*T^2*
X*a1*a2^3+2*T^2*X*b1*b2^3+8/3*T^2*X^4*a1*a2^2+9*T^2*X^4*a1*b2^2-13/315*T^8*X^2
*a2*a1^2+1/21*T^8*X^2*a2*b1^2+2/27*T^6*X^4*a2*a1^2-2/45*T^6*X^4*a2*b1^2-2/135*
T^4*X^6*a2*a1^2+2/45*T^4*X^6*a2*b1^2+1/35*T^2*X^8*a2*a1^2-1/45*T^2*X^8*a2*b1^2
+2*T^2*X^2*a1^4*a2+2*T^2*X^2*b1^4*a2-4/45*T^6*X^2*a1*a2^2-22/135*T^6*X*a1^3*a2
+2/15*T^6*X*b1^3*b2+4/35*T^7*X*b1*a2^2-16/105*T^7*X*b1*b2^2-247/315*T^7*X*b2*
a1^2-11/21*T^7*X*b2*b1^2+4/15*T^5*X^3*b1*a2^2-8/45*T^5*X^3*b1*b2^2-4/15*T^5*X^
2*b1^3*a2-8/15*T^5*X^2*b2*a1^3+115/2*T^3*X^2*a1*b2-73*T^3*X^2*b1*a2+25*T*X^2*
a1*b2-43/4*T*X^2*b1*a2+37/3*T*X^4*a1*b2+57/4*T*X^4*b1*a2-2/189*T^9*X*b2*a1^2+2
/105*T^9*X*b2*b1^2+4/3*T^4*X^2*a1^3*b1^2-4/9*T^2*X^4*a1^3*b1^2+4/3*T^2*X^4*a1*
b1^4-4/45*X^8*b1*a2*b2-8/3*X*a2*a1^3*b1^2+2*X*a2*a1*b1^4+4/3*X*b2*a1^4*b1-4*X*
b2*a1^2*b1^3+2/21*T^8*X*a1^2*b1^2-16*T*a1*a2^2*b2-16*T*b1*a2*b2^2+8/675*T^6*X^
6*a1*b1^2-1/45*T^4*X^8*a1*b1^2-8/2835*T^2*X^10*a1*b1^2+76/4725*T^10*b2*a1*b1-1
/63*T^8*X^4*a1*b1^2-2*T^4*a2*a1^2*b1^2+10/9*T^4*a1^3*b1*b2-2/3*T^4*a1*b1^3*b2-\
633/70*T^7*X^2*b1*a2-341/210*T^7*X^2*a1*b2-10/27*T^4*X^3*a1^3*a2+2/9*T^4*X^3*
b1^3*b2-4/45*T^2*X^6*a1*a2^2+8/45*T^2*X^6*a1*b2^2-2/15*T^2*X^5*a1^3*a2+2/5*T^2
*X^5*b1^3*b2+1/3*T^4*X*a1^2*a2^2+5/3*T^4*X*a1^2*b2^2-T^4*X*a2^2*b1^2-T^4*X*b1^
2*b2^2+2/3*T^2*X^3*a1^2*a2^2+2/3*T^2*X^3*a1^2*b2^2-2*T^2*X^3*a2^2*b1^2+2/3*T^2
*X^3*b1^2*b2^2+18*T^2*X*a1*a2*b1*b2+8/3*T^2*X^3*a1*a2*b1*b2-4/3*T^4*X*a1*a2*b1
*b2-4*X*T*a1*b1^2*a2*b2-233/4*a2*T^2+15/4*a2*X^2-55*b2*X*T-2/105*T^8*X*b1^4-1/
1350*T^12*X^2*a2-1/1575*T^12*a1*b1^2-4/945*T^8*X*a1^4-15/8*a2^3+1/3*a1^7+411/
16*T*a1^3*b1+987/16*T*a1*b1^3+3081/32*X*T^3*b1^3-679/32*T*X^3*b1^3+2601/32*X*T
*b1^3+1771/128*a1^3*X^2-3373/576*X^4*a1^3+(4/3*X^4*T^2*a1*b2-4/3*T^4*X^2*b1*a2
-15/4*X*b1-165/4*T^3*a1+5/4*T*a1-2/45*T*X^8*a2+7/3*T^5*X^2*a2-13/45*T*X^6*a2+2
/105*T*X^7*a1^2+2/5*T*X^5*a1^2+2/3*T^3*a2*a1^2+5*T*X^4*a2-3*T*X^2*a2+14*X*T+4/
135*T^3*X^6*a2+2/15*T^3*X^5*a1^2-2/3*X*T^3*a2^2-2/3*T*X^4*a1^3-32/4725*T*X^10*
a1+2/45*T^3*X^6*a1-2/21*T^7*X^2*a1+88/45*T^5*X^4*a1-19/105*T*X^8*a1-6*X*T*a2^2
+8/945*T^4*X^7*b1+8/3*T^3*b2*a1*b1-2/3*T*X^4*a1*b1^2+8/15*T^5*X*b1*b2+63/2*T^3
*X^2*a1-7/20*T*X^6*a1+41/12*T^3*X^4*a1+5*T*X^3*a1^2+17*X*T^3*a1^2+67/20*T^5*X^
2*a1-4/315*T^3*X^8*a1-1931/12*T^4*X*b1+151/4*T^2*X*b1-11*T*X*b1^2+326/3*T^5*X+
76/3*T^3*X^3+42/5*T*X^5-53/20*X^5*b1-13/4*X^3*b1+262/315*T^9*X+1928/945*T^7*X^
3-4/5*T^5*X^5+10/189*T*X^9+1096/63*T^7*X+8*T^5*X^3+56/15*T^3*X^5+296/315*T*X^7
+2*T*a1*a2^2+22*T^3*X^2*a2+8/945*T^7*X^4*a1-8/3*T^3*X^3*a1^2+8/9*T^3*X^3*a1*a2
-8/15*T*X^5*a1*a2-14/15*T^5*X*a1^2-4*X*a2*a1*b1+12*X*T*a1*a2+4/3*X*T^3*a1*a2+
28/3*T*X^3*a1*a2-3*T^3*a1^3-28*X*T^3+28/3*T*X^3-3/4*X^2*b1*a2+3/4*X^2*a1*b2-5/
3*X^4*b1*a2+3*X^4*a1*b2+4/45*T^6*a1*b2-4/135*T^6*X^3*b2+5/9*T^3*X^4*a2-4/63*T^
7*X^2*a2+5*X*b2-X^3*b1^3-2/5*X^5*b1^3-2*a2*b1^3+2*b2*a1^3-1/21*X^7*b2-23/4*b1*
a2+23/4*a1*b2-5/3*X^3*b2+X^5*b2-103/420*X^7*b1-1/63*X^9*b1-2/189*X^9*b2-4/1575
*X^11*b1+3/4*X*b1^3-2/3*T*X^3*a2^2+3*T*X^2*a1^3+2*X*T*a1^4+7*T*a2*a1^2-34/315*
T^7*X*a1^2-2/5*T^5*X^3*a1^2+2/45*T^8*X*b2+2*T*X^2*a2*a1^2+116/4725*T^11*X-13/4
*T*a1*b1^2+19/3*T*X^3*b1^2+93*X*T^3*b1^2-X^3*a1^2*b1-4/45*X^6*b1*a2+26/45*T^2*
X^7*b1-17/45*T^6*X*b2+3/4*X*a1^2*b1-104/315*X^7*T^3+27/4*T^2*a1*b2-91/4*T^2*b1
*a2+2*X^3*b2*a1^2-2/3*X^3*b2*b1^2-8/9*X^4*T^4*a1*b1-2/3*X^4*T^2*a1*b1-4*T*b2*
a1*b1+3*T*X^2*a1*b1^2+4*X*T*a1^2*b1^2-2*X*T^2*b2*a1^2-2*X*T^2*b2*b1^2-2/3*X*T^
4*a1^2*b1-24*X^2*T^2*a1*b1+4/189*X^9*T^3+68/945*X^3*T^9+8/105*X^5*T^7+8/189*X^
7*T^5+4/525*X^11*T+12*X*T*b1*b2+44/3*X*T^3*b1*b2+4/3*T*X^3*b1*b2-8/3*X^3*a2*a1
*b1-2/5*T^5*a1^3-2/3*X*T^4*b1^3-753/20*T^5*a1-23*X*T^2*a1^2*b1-33/4*T*X^2*a1-\
11*T*X*a1^2+49/12*T*X^4*a1+2/105*T^7*X*b1^2+2/15*T^5*X^3*b1^2-2/5*T^5*a1*b1^2-\
2*T^4*X^2*a1*b1-16*X^2*T^2*b1*a2-1/5*T^9*a1+17/63*T^7*a2+17*T*a2+71/3*T^3*a2-2
/5*T^3*X^5*b1^2+4/105*T^8*a1*b1+2*X*b1*a2^2+2*X*b1*b2^2-34/315*T*X^7*b1^2-3*T^
3*a1*b1^2+6/5*T*X^5*b1^2-2*T^3*a2*b1^2+4/105*X^8*a1*b1-2*a2*a1^2*b1+2*b2*a1*b1
^2+2*T*a1*b2^2+62/3*T^4*a1*b1-13/4*T*a1^3+2/189*T^9*a2-4/1575*T^11*a1+2/14175*
T^13*X+4/4725*T^11*X^3+2/945*T^9*X^5+8/2835*T^7*X^7+2/945*T^5*X^9+4/4725*T^3*X
^11+2/14175*T*X^13-2/15*X^6*a1*b1-11/35*T^8*X*b1-14/15*T^6*X^3*b1-21/20*X^5*T^
2*b1-77/36*X^3*T^4*b1-23*X*T^2*b1^3+24*T^2*a1*b1-2*X^4*a1*b1+4/63*T^2*X^7*b2-2
*X^3*T^2*b2-37/2*X^3*T^2*b1-7181/1260*T^7*a1-29/3*T^5*a2+14/5*T^6*a1*b1-6*X*T*
b2^2-2/3*X*T^3*b2^2+26/5*T^5*X*b1^2-17/3*T^4*a1*b2+29/3*T^4*b1*a2+2*T*X^2*a2*
b1^2-8/9*T^3*X^3*b1*b2+11*T*a2*b1^2-2/3*T*X^3*b2^2+2*X*T*b1^4+3*X*b2*a1^2-X*b2
*b1^2-2/5*X^5*a1^2*b1-303/20*T^6*X*b1-32/4725*T^10*X*b1-4/315*T^8*X^3*b1-19*X*
T^4*b2+17/9*X^3*T^4*b2-15*X*T^2*b2+X^5*T^2*b2+8/5*T^4*X^5*b1)*b3+1921/192*X*a1
^4-489/64*X*b1^4-52/35*T^10*X^3-58/2835*T^4*X^9+10657/20160*X^7*b1^2-886/315*T
^12*X-8621/20160*X^7*a1^2+1035/64*X^3*a1^2-1303/360*X^6*a1+(-44/3*T^3*X*a1*b2-\
4/3*T*X^3*a1*b2+4*T^2*X*a1*b1*b2+7/45*X^6+137/9*T^6-7/6*X^4+139/2*T^4-14*X^2-\
56*T^2+13/3*X^4*T^2+295/3*X^2*T^4+7*X^2*T^2+1/315*X^8*b1^2-T^2*b1^4+X^2*b1^4-2
/4725*T^11*b1+1/21*T^8*b1^2+23/3*b1^3*T^3-9/4*T*b1^3-4/27*T^6*X^3*a2-4/27*T^3*
X^6*b2-4/3*T^3*X^2*a1^2*b1+4/3*T^2*X^3*a1*b1^2-16/3*a1*X*b1*T^3-16*a1*X^3*b1*T
-2*T^2*a1^2*b1^2+2*X^2*a1^2*b1^2+4/15*X^5*a1*b1^2+89/30*T^6*b1^2-7/27*T^9*b1-\
13*a1^2*b1*T*X^2-8/15*a1*X^5*b1*T-56/15*T^5*X*a1*b1-64/9*T^3*X^3*a1*b1-a1*X*T^
2*b1^2+3/2*a2^2-1/14175*T^14-1/2*b1^4-25/4*b1^2+3/2*b2^2+11/3*a1*X^3*b1^2-15/4
*X^4*b1*T-1477/60*X^2*T^5*b1-713/6*X^2*T^3*b1+55*X^2*T^2*b1^2-47/36*X^4*T^3*b1
+23/3*b1*T^3*a1^2-43/4*b1*T*X^2+8/45*T^5*X^3*a1*b1-8/45*T^3*X^5*a1*b1+8/35*T*X
^7*a1*b1-4/3*T^3*X^2*b1^3-9/4*T*b1*a1^2+43/315*X^8*b1*T-31/60*X^6*b1*T-8/35*T^
7*X*a1*b1-2/3*T^4*X^2*b1*b2+8/9*T^3*X^3*a1*b2+2/3*T^2*X^4*b1*b2+4/3*X^3*a1*b1*
b2-12*T*X*a1*b2+2*X*a1*b1*b2-1/90*X^6*b1^2-16*T^4*b1^2-a1^2*b1^2-1189/12*b1*T^
3-7/4*X^2*b1^2+1/3*X^4*b1^2+135/4*T*b1-19/20*T^5*b1+141/4*T^2*b1^2-841/84*T^7*
b1-7/4*a1*X*b1^2-13*b1^3*T*X^2-1/6*X^4*T^2*b1^2+106/135*X^6*T^3*b1+2/21*X^2*T^
7*b1+17/2*X^2*T^4*b1^2-2/15*T^6*X^2*b1^2-2/9*T^2*X^6*b1^2-4/15*T^5*a1^2*b1-4/
15*T^5*b1^3-4/135*T^5*X^6*b1-2/945*T^3*X^8*b1+2/525*T*X^10*b1-2/135*T^9*X^2*b1
-4/105*T^7*X^4*b1-28/45*X^4*T^5*b1+1/14175*X^14-109/28350*T^12+362/1575*T^10+4
/3*T^2*X^3*a1^3+139/315*T^8*X*a1+2/9*T^6*X^2*a1^2+2/15*T^2*X^6*a1^2-2/525*T^10
*X*a1+2/945*T^8*X^3*a1+4/135*T^6*X^5*a1+4/105*T^4*X^7*a1+2/135*T^2*X^9*a1+79/
4725*T^10*X^2+2/4725*X^11*a1-1/315*T^8*a1^2-1/21*X^8*a1^2+59/90*T^6*a1^2+4/15*
X^5*a1^3-T^2*a1^4+X^2*a1^4-1/2835*T^12*X^2-1/1575*T^10*X^4-1/2835*T^8*X^6+1/
2835*T^6*X^8+1/1575*T^4*X^10+1/2835*T^2*X^12+139/1890*X^4*T^8+11/3*a1^3*X^3-7/
4*a1^3*X-a1^3*X*T^2+44/45*X^5*T^4*a1+5/2*X^4*T^2*a1^2-14/135*X^3*T^6*a1+35/6*X
^2*T^4*a1^2+23*X^2*T^2*a1^2+173/6*X^3*a1*T^2+1237/180*T^6*a1*X+173/12*T^4*a1*X
^3+11/4*T^4*a1*X-2/15*X^7*a1*T^2+157/60*X^5*a1*T^2+653/70*T^8-1/2*a1^4+59/
28350*X^12+76/4725*X^10+149/630*X^8-61/4*a1*X*T^2-8/15*X^6*T^4+62/45*X^6*T^2+
31/4725*X^10*T^2+67/1890*X^8*T^4-38/315*X^8*T^2+1/6*X^6*a1^2-29/945*X^9*a1+149
/420*X^7*a1+7/3*X^4*T^4+3*X^4*a1^2+157/60*X^5*a1+164/135*T^6*X^4+68/315*T^8*X^
2+230/9*T^6*X^2-8*T^4*a1^2-7/4*X^2*a1^2+13/4*T^2*a1^2+34/405*X^6*T^6-25/4*a1^2
+77/12*a1*X^3-43/4*a1*X+4*T*X^2*a1*a2*b1+2/3*T^4*X^2*a1*a2+8/9*T^3*X^3*a2*b1-2
/3*T^2*X^4*a1*a2-8/15*T*X^5*a2*b1+4/3*T^3*X*a2*b1+4/3*T^3*a1*a2*b1-4*T^2*X^2*
a1*a2+4*T^2*X*a1^2*a2+28/3*T*X^3*a2*b1+12*T*X*a2*b1+14*T*a1*a2*b1-4/45*T^4*X^5
*a2+4/63*T^2*X^7*a2-2/9*T^6*X*a2-2/9*T^6*a1*a2+14/15*T^2*X^5*a2-2/15*X^6*a1*a2
-6*T^4*X*a2-17/3*T^4*a1*a2-16*T^2*X^3*a2-X^4*a1*a2-4/3*X^3*a2*b1^2-22*T^2*X*a2
-111/4*T^2*a1*a2+9/4*X^2*a1*a2-2*X*a2*b1^2+4/945*X^9*a2+2/105*X^7*a2+1/3*T^4*
a2^2-2/5*X^5*a2-1/3*X^4*a2^2-7/2*T^2*a2^2-3/2*X^2*a2^2-2*X*a2-11/4*a1*a2+10*b2
*T+4/945*T^9*b2+1/3*T^4*b2^2-1/3*X^4*b2^2-3/2*X^2*b2^2-11/4*b1*b2-8/15*T^5*X*
a1*b2-20*T^2*X^2*b1*b2+4*T*X^2*b1^2*b2+34/15*T^5*X^2*b2-22/9*T^3*X^4*b2+2/9*T*
X^6*b2-5/3*T^4*b1*b2+24*T^3*X^2*b2+2/3*X^3*a2+146/315*T^7*b2+86/15*T^5*b2+134/
3*T^3*b2-7/2*T^2*b2^2-2*T*X^4*b2+1/3*X^4*b1*b2-175/4*T^2*b1*b2-10*T*X^2*b2+2*T
*a1^2*b2+16*T*b1^2*b2+9/4*X^2*b1*b2+4/63*T^7*X^2*b2-4/45*T^5*X^4*b2-2/15*T^6*
b1*b2-34/9*T^4*X^3*a2-2/9*X^6*b1*b2-4/3*T^3*a1^2*b2-7/2+2*T*b1*b2^2-2*a1^2*b1*
b2+2*T*a2^2*b1-2*X*a1*a2^2-2*X*a1*b2^2-2*a1*a2*b1^2-2*b1^3*b2-2*a1^3*a2)*a3-\
203/1620*X^10*a1-773/1680*X^8*a1-449/64*X^5*a1^2+62/15*T^8*X^5-568/567*T^6*X^7
-4/63*T^2*X^11+329/32*T*X^3*a1^2*b1+17387/96*T^3*X*a1^2*b1+2601/32*T*X*a1^2*b1
-993/16*T^3*X^2*a1*b1-1569/32*T*X^4*a1*b1-413/32*T*X^2*a1*b1+715/64*X^4*a1*b1^
2+747/128*X^2*a1*b1^2+29251/192*T^4*X^3*b1^2+323/24*T^4*X^4*a1+1271/180*T^2*X^
6*a1-13185/64*T^4*X*a1^2-2195/96*T^2*X^3*a1^2+6387/64*T^4*X^3*a1^2+17/960*T^2*
X^5*a1^2+153/320*T^2*X^5*b1^2-59/2*T^5*X^5*b1-7097/945*T^3*X^7*b1-51/140*T*X^9
*b1+38789/1260*T^9*X*b1-36593/64*T^6*X*b1^2+208601/2880*T^6*X*a1^2+1094/45*T^6
*X^4*a1+212/315*T^2*X^8*a1+635/4*T^6*X^2*a1+1987/24*T^2*X^4*a1+473/24*T^4*X^2*
a1+195/8*T^2*X^2*a1-9033/64*T^2*X*a1^2;


Rb4:=Den3*b4+(a3**2-b3**2)*Rb2-2*a2*b2*Ra2
 -35/16*b1+35/8*b2+9*T+38/945*T^7*X^4*a2^2+2/75*T^5*X^6*a2^2+357/16*
X*a1^3*b1+623/48*X*a1*b1^3-10243/64*T^4*a1^2*b1-801/320*T*X^6*b1^2+15397/576*T
^3*X^4*b1^2-4027/96*T^3*X*a1^3+71/32*T*X^3*a1^3+23/28*T*X^9*a1-403/192*T^3*X^4
*a1^2+1753/84*T^8*X^2*b1+85/18*T^4*X^6*b1+129/64*T*X^6*a1^2-209/15*T^7*X^3*a1-\
961/90*T^5*X^5*a1+13503/128*b1*T^2*a1^2-447/8*T^4*X^4*b1+164/15*T^3*X^5*a1+
2439/64*T*X^4*a1^2+24/7*T*X^7*a1+553/32*a1*X^3*b1+735/32*a1*X*b1+3641/24*T^4*X
^2*b1+1859/8*T^2*X^2*b1+2185/18*T^3*X^3*a1-4061/64*T*X^2*a1^2+1967/60*T*X^5*a1
-125/2*T*X^3*a1-4887/64*T*X^2*b1^2+161/8*T^2*X^4*b1-1411/6*T^3*a1*X-297/4*T*a1
*X+7199/60*T^5*a1*X-699/64*T*X^4*b1^2+853/60*T^2*X^6*b1+10783/20*T^6*X^2*b1-\
316/15*T^5*X^3*a1-529/32*T^3*X^2*a1^2-2515/32*T^3*X^2*b1^2-5944/21*T^7*a1*X-\
2601/32*a1^3*T*X+2283/128*b1*X^2*a1^2-355/32*b1*X^5*a1-933/64*X^4*a1^2*b1-\
96827/960*T^5*X^2*a1^2-146443/320*T^5*X^2*b1^2-323629/11340*T^9*X*a1+2/5*T*X^6
*a1^2*b1^2+15/4*T*X^4*a1^2*b1^2-4/15*T^3*X^5*a1*b2^2-10/27*T^3*X^4*b2*b1^3-22/
135*T*X^6*b2*b1^3+8/45*T^2*X^9*a1*b2+17/945*T^2*X^9*b1*a2-2*X^2*a1^3*a2*b2+2*X
^2*a1^2*b1*a2^2+14/3*T^3*X^4*a1^2*b1^2-4/45*T^5*X^3*a1*b2^2+2023/3*T^5-62*T^3+
53/15*T^5*X^2*a1^4-2/2025*T^11*X*a1^3+46/8505*X^3*T^9*a1^3-68/4725*X^5*T^7*a1^
3+4/175*X^7*T^5*a1^3-2/405*X^9*T^3*a1^3+1/3*T^3*X^4*a1^4+136/315*T^7*X^3*a1^3+
T*X^2*a1^6+253/60*T^3*X^5*a1^3-30*T*X^2-2/9*T^3*X^3*a1*a2^2-1/63*T*X^9*a1^3-\
1597/2835*T^9*X*a1*b1^2+8/315*T^7*X^2*a1^2*b1^2-4/25*T^5*X^5*a2*b1^2-32/945*X^
7*T^3*a2*b1^2-2*T*X^2*b1*b2^3-10/9*X*T^3*b1^4*a2+14/9*T*X^3*b1^4*a2+2*X^2*T^2*
a1^4*b2+2*X^2*T^2*b1^4*b2-38/15*T^5*X^2*a1^2*b1^2-9*X*T*b1^4*a2+1/35*X^8*a2*a1
*b1+67/4*X*T^4*a1*b2+440/3*X*T^4*b1*a2+28*X^3*T^2*a1*b2+79/2*X^3*T^2*b1*a2+4/
4725*T^2*X^11*a1*b2+793/24*T^4*X^2*b2*a1^2+2311/24*T^4*X^2*b2*b1^2+109/4*X*T^4
*a1^3*b1+2071/12*X*T^4*a1*b1^3+29/3*X*T^4*a2*b1^3-6*X*T^4*b2*a1^3-3/5*X^6*T^2*
b2*a1^2+17/15*X^6*T^2*b2*b1^2-2/189*T*X^9*a2*b1^2-2/45*X^6*T^4*b2*a1^2+2/27*X^
6*T^4*b2*b1^2-7/3*T*X^3*a2*b2^2-89/12*T*X^2*b2*b1^3-31/4*X*T*a2*b1^2+2/135*T^8
*X^3*a2*b2+3*X^2*a1^3*b1*a2-X^2*a1*b1^3*a2+6*X^2*b2*a1^2*b1^2-215/6*T^3*X^2*a2
^2+109/30*T*X^5*a1^3+61/12*T*X^4*a2^2-47/8*T*X^2*a1^4+212/189*X^7*T^3*a2-67/
1350*X^11*T*a1+19/21*X^7*T^5*a1-241/15*T^5*X*a1^3-57493/17010*X^3*T^9*a1-25673
/4725*X^5*T^7*a1-33/50*T^5*X^6*a1^2-14/3*T^3*a1^2*a2^2-913/180*T^7*X^2*a1^2-11
/30*T^5*X^4*a1^2+241/180*T^3*X^6*a1^2-1577/3780*T^9*X^2*a1^2-67/42*T^7*X^4*a1^
2+1039/840*T*X^8*a1^2-29/420*T*X^10*a1^2-5*T*a1^2*a2^2+1/11025*T*X^14*a1^2-3/5
*T^5*a1^2*a2^2+4/9*T^3*X^3*a2^3-45427/28350*T^11*X*a1-25/4*T*X^2*a2^2-4*X*T^3*
a2+9/8*T^3*a1*a2-22*T^3*X^3*a2+55*X*T*a2-367/5*T^5*X*a2+23/3*T*X^5*a2-182/15*T
^3*X^5*a2-2530/63*T^7*X*a2+4871/24*T^5*a1*a2+62/63*T*X^7*a2+614/9*T^5*X^3*a2+
36*T*X^3*a2-X*T^3*a1^5+1859/315*X^7*T^3*a1+33/8*T*a1*a2+4/45*T^3*X^6*a1^4+316/
63*T^7*X^3*a2-13/945*T^3*X^8*a2^2+2/105*T*X^8*a1^4+34/315*T^7*a1^3*a2-2941/
2835*T^9*X*a2+19/4725*T*X^10*a2^2-71/2835*T^9*X^4*a1^2+64/1575*T^7*X^6*a1^2+1/
45*T^5*X^8*a1^2-92/4725*T^3*X^10*a1^2-38/4725*T^3*X^11*a2+29/2025*T^5*X^9*a2+
134/315*T^7*X^2*a2^2-52/2025*T^11*X^2*a1^2+3*T*X^3*a1^5-304/945*X^7*T^5*a2+26/
225*T^5*X^5*a1^3-2/5*T^5*X*a2^3+2/15*T^5*a1^3*a2-32/945*X^11*T*a2+2/15*T*X^5*
a2^3+2/3*T^3*a1*a2^3+117/8*T*a1^3*a2-89/4*T^3*a1^3*a2-37/315*T*X^9*a2-13/42525
*T^13*X^2*a1^2-2/14175*T^11*X^5*a2+1/2025*T^11*X^4*a1^2+398/893025*T^9*X^7*a2+
23/42525*T^9*X^6*a1^2+58/297675*T^7*X^9*a2+17/6615*T^7*X^8*a1^2-2/3375*T^5*X^
11*a2-1/875*T^5*X^10*a1^2+8/1488375*T^3*X^15*a1-2/893025*T^17*X*a1-296/
13395375*T^15*X^3*a1+16/637875*T^13*X^5*a1+8/55125*T^11*X^7*a1+44/382725*T^9*X
^9*a1+25/36*T*X^6*a2^2+37/14175*T^13*X*a2-8/42525*T^13*a1*a2+746/42525*T^11*X^
3*a2-83/2025*T^9*X^5*a2-676/99225*T^7*X^7*a2-2/42525*T^3*X^13*a2-1/4725*T^3*X^
12*a1^2-1693/4465125*T^15*X*a1+8/1488375*T^7*X^11*a1+2/91125*T^15*X*a2+26/
127575*T^13*X^3*a2+58/45*T^5*X^4*a2^2+1/60*T^5*X^3*a1^3-13/810*X^9*T^3*a1-8/
189*X^9*T^3*a2-9/28*T^3*X^8*a1^2+32/105*X^7*T^3*a1^3+1331/756*T^9*a1*a2+343/60
*T^7*X*a1^3-2/496125*T*X^17*a1-1/900*T*X^13*a1-11/14175*T*X^13*a2-1/1575*T*X^
12*a1^2+32579/840*T^7*a1*a2-31/12*T^5*X^2*a2^2-22/15*T^5*X^5*a2-1/405*T^9*X^2*
a2^2+2609/36*X^3*T^4*a1*b2-1967/18*X^3*T^4*b1*a2+2669/16*T^4*X^2*a1^2*b1-104/
135*T^6*X^3*a2*b2+6*a1*b1*a2*b2^2-22/2835*T^9*a1^4-595/24*T^3*a1^4+65/8*T*X^2*
a1*a2-1/3*T^3*a1^6+277/893025*T^17-65/48*b1^5+17816/893025*T^15+6926/14175*T^
13-7244/14175*T^11+487/384*b1^3+167/2835*T^9*X*a1^3+4/315*T^7*X^2*a1^4+373/
14175*T^11*a1*a2-13/6075*T^13*X^3*a1-461/212625*T^11*X^5*a1+79/6075*T^9*X^7*a1
+4117/96*T^3*X*a1*b1^2+1079/32*T*X^3*a1*b1^2-2601/32*a1*T*X*b1^2+26/405*T^9*a2
^2+6429/32*T^2*X*a1*b1-2299/16*T^2*X^3*a1*b1-5619/32*T^4*X*a1*b1+647/1260*T^7*
a2^2+T*a2^4+85/4*T*a2^2-3*T*a1^6+41/12*T^3*a2^2+341/12*T^5*a2^2+1/4465125*T^15
*a1^2+5/21*T^7*a1^4+5*X*T*a2^3+1954/81*T^9+408*T^7+27/5*T^5*a1^4-2/4725*X^11*T
*a1^3+3*a1^2*a2^2*b2-2*a1*b1*a2^3-3*b1^2*a2^2*b2+152/19845*T^8*X^8*b1-215/2*T^
3*X^2*a1^2*b1^2+2*T^3*X^2*a1^2*b2^2-2/3*T^3*X^2*b1^2*a2^2-2/3*T^3*X^2*b1^2*b2^
2+641/1260*T*X^8*b1*b2+187/315*T*X^7*a2*b1^2+1/45*T^8*X^4*a1^2*b1-8/1575*T^6*X
^7*a1*b2+16/2025*T^6*X^7*b1*a2+5*X*T*a2*b2^2-68/3*T^3*X^2*b2*b1^3-68/4725*X^5*
T^7*a1*b1^2+4/175*X^7*T^5*a1*b1^2-2/405*X^9*T^3*a1*b1^2-409/12*X*T^3*a1*b2^2+
115/24*T*X^6*b1*b2+9/5*T*X^5*a1*b2^2-31/30*T*X^5*a2*b1^2-25/12*T*X^3*a1*b2^2+8
/45*T^3*X^5*a1*a2^2-45/4*X*T*a1^5+493/18*T^3*X^3*a1^3+17/2*T^3*X^2*a1^4+43/28*
T*X^7*a1^3+T*X^6*a1^4+15/2*T*X^4*a1^4-4/315*T*X^8*a2^2+4/3*X^4*T^4*b2*a1^2+8/3
*X^4*T^4*b2*b1^2+14/3*X^3*T^4*a1^3*b1+7*T*X^2*b1^2*b2^2-45/2*X*T*a1^3*b1^2-45/
4*X*T*a1*b1^4-1219/12*X*T^3*a2*b1^2+2/45*T^4*X^5*a2*b2+16/45*T^2*X^7*a2*b2-23/
45*T^8*X*a2*b2+13/315*X^8*b1*a2^2-1/21*X^8*b1*b2^2-23/210*T^8*X^2*b1^3-1/3*b1^
7-15/8*b2^3+17/3*T*X^3*a2^3+26/135*T^3*X^6*a2^2-145/36*T^3*X^4*a2^2-7/3*X*T^3*
a2^3-76/14175*T^3*X^10*a1*a2-205/12*T^7*X*a1*b1^2+8/15*T*X^5*a1^3*b1^2-8/45*T*
X^5*a1*b1^4-4/3*T^3*X^3*a2*b2^2+2/945*T^5*X^8*b1*b2+7/3*T^4*X^2*b1*a2^2-2/45*T
^8*X*a1^3*b1+2/27*T^8*X*a1*b1^3+2*T^2*a1^3*a2*b2+2*T^2*a1^2*b1*b2^2-23/4*X*T^2
*a2*b2+15*T^4*X^5*a1*b1+209/1260*T^2*X^9*a1*b1+36/5*T^6*X^3*a1*b1+1099/96*X^3*
T^4*a1*b1-32/7*T^2*X^7*a1*b1+8/15*T^5*X*a1^3*b1^2-1/8*X^2*a1*a2*b2-183/32*X^2*
a2*a1*b1-51/4*X*a2*a1^2*b1-21/2*X*b2*a1*b1^2+6*X^4*a2*a1*b1+4/1575*T^11*X^2*a1
*a2-44/8505*T^9*X^4*a1*a2-8/4725*T^7*X^6*a1*a2-5*X*T*a1^4*a2-35/4*T*X^2*a1^3*
a2+155/4*X*T*a2*a1^2-8*T*X^2*a2^2*b1^2+2581/270*X^4*T^6*b2-113/1890*X^8*T^2*b1
^3-15/2*T^2*a1^4*b2-59/6*T^2*b1^4*b2-38/3*T^4*X^2*b2+1/45*X^6*b1*a2^2-2/3*X^6*
b1*b2^2-4/5*X^5*b2*a1^3-1/3*X^5*a2*b1^3-311/2520*X^8*b1^3+4/45*T^6*b1^5-4/45*T
^6*b2^3-2/45*X^6*b2^3+8/135*X^6*b1^5-60005/4536*T^9*b1^2-1/42525*X^12*b1^3-a1^
2*b2^3+b1^2*b2^3-17/14175*T^11*b2^2+2/4465125*X^18*b1+a1^6*b1+5/3*a1^4*b1^3+1/
3*a1^2*b1^5+157/5670*T^11*b1^2+44/14175*T^13*b1^2-1/8*a1^4*b2+7/8*b1^4*b2-122/
45*X^6*b2-205/64*b2*a1^2-235/64*b2*b1^2+1/8*a2^2*b2+15/4*X^2*b2-205363/680400*
T^12*b1+1409/22680*T^12*b2+40361/11340*T^10*b2+77831/2520*T^8*b2-32023/2381400
*T^14*b1+83/119070*T^14*b2+52277/2160*T^6*b1^3+5/6*T^4*b2^3-115/16*b1*a2^2+135
/16*b1*b2^2-5/6*b1^3*a2^2+1/6*b1^3*b2^2+157/75600*X^12*b1+97/22680*X^12*b2+11/
52920*X^14*b1-55/168*X^8*b2-331/2160*X^6*b1^3+143/9450*T^10*b1^3+59/3780*X^10*
b2+5/8*X^2*b2^3+11807/72*T^3*b1^4+1/9*T^3*b1^6-8/2835*T^9*b1^4-5/81*T^9*b2^2+
421/126*T^7*b2^2+6*T*b1^6-T*b2^4-59/2*T*b2^2+173/6*T^3*b2^2+83/6*T^5*b2^2+23/
1488375*T^15*b1^2-389/180*T^5*b1^4-373/315*T^7*b1^4-2/3*T^4*b1^5+11/8*X^2*b1^5
+44633/7560*T^8*b1^3+1/165375*X^16*b2+45/8*T^2*b2^3+13/66150*X^14*b2-265/4*T^2
*b2+1205/8*T^4*b2+2191/45*T^6*b2-61/425250*T^16*b1+1/19845*T*X^14*b1^2-5/42*T^
8*b2*a1^2+751/630*T^8*b2*b1^2-1043/180*X^6*T^6*b1-61/810*X^6*T^6*b2-4*T^4*a1^4
*b1+25/3*T^3*X^2*b2^2-17/6*T*X^4*b2^2-281/24*T*X^2*b1^4-5303/24*T^3*b1*b2+533/
24*T^5*b1*b2+15/2*T*X^2*b2^2+2/893025*T^19+1/200930625*T^21-37/4*X*T*a1*a2^2+
416/212625*T^10*X^5*a1*b1-8/3675*T^8*X^7*a1*b1+16/6075*T^6*X^9*a1*b1-8/14175*T
^4*X^11*a1*b1-208/14175*T^10*a2*a1*b1+23*T^2*a1^3*b1*a2-55/3*T^2*a1*b1^3*a2-23
/2*X^3*T^2*a1^3*b1-181/6*X^3*T^2*a1*b1^3-6*T^3*X^3*a1*b2^2-2/15*T^5*X^2*b2*b1^
3+T*X^4*a1^2*b2^2-5/3*T*X^4*b1^2*a2^2-1/3*T*X^4*b1^2*b2^2+11*X*T^3*a2*b2^2-16/
14175*T^10*X^2*b1^3+(-4/3*X^4*T^2*a1*b2+4/3*T^4*X^2*b1*a2+15/4*X*b1+165/4*T^3*
a1-5/4*T*a1+2/45*T*X^8*a2-7/3*T^5*X^2*a2+13/45*T*X^6*a2-2/105*T*X^7*a1^2-2/5*T
*X^5*a1^2-2/3*T^3*a2*a1^2-5*T*X^4*a2+3*T*X^2*a2-14*X*T-4/135*T^3*X^6*a2-2/15*T
^3*X^5*a1^2+2/3*X*T^3*a2^2+2/3*T*X^4*a1^3+32/4725*T*X^10*a1-2/45*T^3*X^6*a1+2/
21*T^7*X^2*a1-88/45*T^5*X^4*a1+19/105*T*X^8*a1+6*X*T*a2^2-8/945*T^4*X^7*b1-8/3
*T^3*b2*a1*b1+2/3*T*X^4*a1*b1^2-8/15*T^5*X*b1*b2-63/2*T^3*X^2*a1+7/20*T*X^6*a1
-41/12*T^3*X^4*a1-5*T*X^3*a1^2-17*X*T^3*a1^2-67/20*T^5*X^2*a1+4/315*T^3*X^8*a1
+1931/12*T^4*X*b1-151/4*T^2*X*b1+11*T*X*b1^2-326/3*T^5*X-76/3*T^3*X^3-42/5*T*X
^5+53/20*X^5*b1+13/4*X^3*b1-262/315*T^9*X-1928/945*T^7*X^3+4/5*T^5*X^5-10/189*
T*X^9-1096/63*T^7*X-8*T^5*X^3-56/15*T^3*X^5-296/315*T*X^7-2*T*a1*a2^2-22*T^3*X
^2*a2-8/945*T^7*X^4*a1+8/3*T^3*X^3*a1^2-8/9*T^3*X^3*a1*a2+8/15*T*X^5*a1*a2+14/
15*T^5*X*a1^2+4*X*a2*a1*b1-12*X*T*a1*a2-4/3*X*T^3*a1*a2-28/3*T*X^3*a1*a2+3*T^3
*a1^3+28*X*T^3-28/3*T*X^3+3/4*X^2*b1*a2-3/4*X^2*a1*b2+5/3*X^4*b1*a2-3*X^4*a1*
b2-4/45*T^6*a1*b2+4/135*T^6*X^3*b2-5/9*T^3*X^4*a2+4/63*T^7*X^2*a2-5*X*b2+X^3*
b1^3+2/5*X^5*b1^3+2*a2*b1^3-2*b2*a1^3+1/21*X^7*b2+23/4*b1*a2-23/4*a1*b2+5/3*X^
3*b2-X^5*b2+103/420*X^7*b1+1/63*X^9*b1+2/189*X^9*b2+4/1575*X^11*b1-3/4*X*b1^3+
2/3*T*X^3*a2^2-3*T*X^2*a1^3-2*X*T*a1^4-7*T*a2*a1^2+34/315*T^7*X*a1^2+2/5*T^5*X
^3*a1^2-2/45*T^8*X*b2+(3*a1+4*T*a1*b1-7*T^2*a1+2/9*X*T^6-2/9*X^3*T^4-2/5*X^5*T
^2+6*T^4*X-12*b1*X*T-4/3*b1*X*T^3-4/3*b1*T*X^3+2*X*b1^2+2/45*X^7-2/5*X^5+2*X-2
*X^3+2/3*a1*T^4-2/3*a1*X^4-3*X^2*a1+22*X*T^2-2*a2+4/3*X^3*T^2-2*a2*T^2-2*a2*X^
2-2*X*a1^2)*b3-2*T*X^2*a2*a1^2-116/4725*T^11*X+13/4*T*a1*b1^2-19/3*T*X^3*b1^2-\
93*X*T^3*b1^2+X^3*a1^2*b1+4/45*X^6*b1*a2-26/45*T^2*X^7*b1+17/45*T^6*X*b2-3/4*X
*a1^2*b1+104/315*X^7*T^3-27/4*T^2*a1*b2+91/4*T^2*b1*a2-2*X^3*b2*a1^2+2/3*X^3*
b2*b1^2+8/9*X^4*T^4*a1*b1+2/3*X^4*T^2*a1*b1+4*T*b2*a1*b1-3*T*X^2*a1*b1^2-4*X*T
*a1^2*b1^2+2*X*T^2*b2*a1^2+2*X*T^2*b2*b1^2+2/3*X*T^4*a1^2*b1+24*X^2*T^2*a1*b1-\
4/189*X^9*T^3-68/945*X^3*T^9-8/105*X^5*T^7-8/189*X^7*T^5-4/525*X^11*T-12*X*T*
b1*b2-44/3*X*T^3*b1*b2-4/3*T*X^3*b1*b2+8/3*X^3*a2*a1*b1+2/5*T^5*a1^3+2/3*X*T^4
*b1^3+753/20*T^5*a1+23*X*T^2*a1^2*b1+33/4*T*X^2*a1+11*T*X*a1^2-49/12*T*X^4*a1-\
2/105*T^7*X*b1^2-2/15*T^5*X^3*b1^2+2/5*T^5*a1*b1^2+2*T^4*X^2*a1*b1+16*X^2*T^2*
b1*a2+1/5*T^9*a1-17/63*T^7*a2-17*T*a2-71/3*T^3*a2+2/5*T^3*X^5*b1^2-4/105*T^8*
a1*b1-2*X*b1*a2^2-2*X*b1*b2^2+34/315*T*X^7*b1^2+3*T^3*a1*b1^2-6/5*T*X^5*b1^2+2
*T^3*a2*b1^2-4/105*X^8*a1*b1+2*a2*a1^2*b1-2*b2*a1*b1^2-2*T*a1*b2^2-62/3*T^4*a1
*b1+13/4*T*a1^3-2/189*T^9*a2+4/1575*T^11*a1-2/14175*T^13*X-4/4725*T^11*X^3-2/
945*T^9*X^5-8/2835*T^7*X^7-2/945*T^5*X^9-4/4725*T^3*X^11-2/14175*T*X^13+2/15*X
^6*a1*b1+11/35*T^8*X*b1+14/15*T^6*X^3*b1+21/20*X^5*T^2*b1+77/36*X^3*T^4*b1+23*
X*T^2*b1^3-24*T^2*a1*b1+2*X^4*a1*b1-4/63*T^2*X^7*b2+2*X^3*T^2*b2+37/2*X^3*T^2*
b1+7181/1260*T^7*a1+29/3*T^5*a2-14/5*T^6*a1*b1+6*X*T*b2^2+2/3*X*T^3*b2^2-26/5*
T^5*X*b1^2+17/3*T^4*a1*b2-29/3*T^4*b1*a2-2*T*X^2*a2*b1^2+8/9*T^3*X^3*b1*b2-11*
T*a2*b1^2+2/3*T*X^3*b2^2-2*X*T*b1^4-3*X*b2*a1^2+X*b2*b1^2+2/5*X^5*a1^2*b1+303/
20*T^6*X*b1+32/4725*T^10*X*b1+4/315*T^8*X^3*b1+19*X*T^4*b2-17/9*X^3*T^4*b2+15*
X*T^2*b2-X^5*T^2*b2-8/5*T^4*X^5*b1)*a3-7738/1701*T^9*X^4+88/27*T^7*X^6+334/945
*T^5*X^8+1796/14175*T^3*X^10-2/135*T*X^12-1143/64*T*a1^4-71993/192*T^4*b1^3+
1653/64*T*b1^4+1411/576*X^4*b1^3-317/120*X^6*b1+127/16*X^4*b1+7927/64*T^5*a1^2
+112991/192*T^5*b1^2+558181/6720*T^7*a1^2-388513/6720*T^7*b1^2+3638/315*T^10*
b1-3076/945*T^11*X^2+21/2*X^2*b1+243/4*T^2*b1-411/64*T*a1^2-1041/64*T*b1^2-\
27067/192*T^3*a1^2+41189/64*T^3*b1^2+74/45*T*X^8+8*T*X^6-328/9*T^3*X^4-1928/
135*T^3*X^6+284/9*T^5*X^4-14072/45*T^7*X^2-616/3*T^5*X^2+1259/128*b1^3*X^2-\
71747/384*b1^3*T^2+4/15*T*X^10+92/45*T^3*X^8-1208/225*T^5*X^6-344/9*T^7*X^4-\
4508/135*T^9*X^2-27*T*X^4-270*T^3*X^2-16937/16*T^4*b1+56027/1680*T^8*b1-240461
/360*T^6*b1-109/1260*X^10*b1+333/128*a1^2*b1-949/1680*X^8*b1+316/4465125*T^11*
X^8+2068/13395375*T^9*X^10+296/1488375*T^7*X^12+88/8505*T^11*X^6-206/59535*T^9
*X^8+344/496125*T^7*X^10+104/1488375*T^5*X^14+4/14175*T^5*X^12-2/165375*T^3*X^
16+8/19845*T^3*X^14-2/1488375*T*X^18-1/33075*T*X^16-22/496125*T^17*X^2-184/
2679075*T^15*X^4+8/637875*T^13*X^6-1384/297675*T^15*X^2-212/42525*T^13*X^4-\
1496/8505*T^13*X^2-1576/6075*T^11*X^4+64616/127575*T^9*X^6-1528/19845*T^7*X^8+
296/14175*T^5*X^10+8/1215*T^3*X^12-88/99225*T*X^14+319/8*X^2*T^2*b1^3-10*T^4*
a1^2*b1^3-2421/64*T^2*b2*a1^2+6333/64*T^2*b2*b1^2-147/64*X^2*b2*b1^2+29/6*T^4*
a2^2*b2+8*T^2*X^2*b2^3-391/9450*T^8*X^6*b2+251/3240*T^12*X^2*b1-164/3*T^3*X^2*
b1^4-152/6075*X^6*T^6*b1^3+1/4*T*X^4*b1^4-31/45*T*X^6*b1^4+1/105*T*X^8*b2^2+2/
3*X^2*b1^3*a2^2-4/3*X^2*b1^3*b2^2-25/24*X^4*b1*a2^2+13/24*X^4*b1*b2^2+3/8*X^2*
a1^4*b1+7/4*X^2*a1^2*b1^3+219/64*X^2*b2*a1^2-153/8*X^2*T^2*a1^2*b1-5*X^3*a1^2*
a2*b2-13/3*X^3*b1^2*a2*b2-9/5*X^5*a2*a1^2*b1-14/5*X^5*b2*a1*b1^2-46/15*X^5*T^2
*a1^3*b1+10/9*X^5*T^2*a1*b1^3-88/945*X^7*a2*b1^3-4/35*X^7*b2*a1^3-4/15*X^6*a1^
4*b1-4/45*X^6*a1^2*b1^3+2/3*T^4*X^2*b2^3-8/9*X^3*a1*b1^5+2/3*X*a2*b1^5+21/8*X^
2*a2^2*b2+4/9*X^4*T^2*b1^5+2*X*a2*b2^3+2/212625*T^16*X^2*b1+8/893025*T^14*X^4*
b1-2/99225*T^14*X^2*b2+2/25515*T^12*X^4*b2-8/45*T^6*a1^4*b1-28/135*T^6*a1^2*b1
^3-2/15*X^6*a2^2*b2-2/9*X^4*b1^4*b2-8/9*X^3*a1^3*b1^3-4/3*X^3*a1*b2^3-4/3*X^3*
b1*a2^3+1/15*T^5*X^2*b1^4-1/3*T*X^2*b1^6-143/27*T^3*X^4*b1^4+1/315*T^8*b1*a2^2
+1/315*T^8*b1*b2^2-15/56*X^8*a1^2*b1+2/135*X^9*a1^3*b1-2/81*X^9*a1*b1^3+1/175*
X^10*b2*a1^2-37/4725*X^10*b2*b1^2+2*X*a2^3*b2+107/45*T^5*b2*b1^3-1/4725*T^13*X
^2*b1^2-1/6075*T^11*X^4*b1^2-15*X^4*T^2*b2-123/4*X^2*T^2*b2+1/81*T^8*X^4*b1^3-\
4/9*T^4*b1^4*b2-2/3*T^4*a1^4*b2+487/90*T^6*X^5*a1*b1+11/210*T^4*X^7*a1*b1+11/
15*X^6*T^4*a1^2*b1-413/12*T^6*a2*a1*b1+11/1215*T^12*X*a1*b1+22/3*X^4*T^2*b1*a2
^2+13/3*X^4*T^2*b1*b2^2-2*X^3*T^2*b2*a1^3-164/9*X^3*T^2*a2*b1^3-X^2*T^2*a1^4*
b1-1/14175*T^3*X^13*a1-1471/56700*T^13*X*a1-313/5670*T^11*X^3*a1-2237/11340*T^
9*X^5*a1+176/567*X^3*T^9*a2-19/1890*T^3*X^11*a1+1/165375*T*X^15*a1-83/99225*T^
7*X^9*a1+751/2205*T^7*X^7*a1+1/2835*T^5*X^11*a1-8032/4725*X^5*T^7*a2-233/6300*
T^5*X^9*a1+82/3*X^2*T^2*a1^2*b1^3+13/18*T^4*X^5*a1*b2-247/90*T^4*X^5*b1*a2-3/2
*X^4*T^4*a1^2*b1+296/4725*T^10*X*a1*b2+31/315*T^10*X*b1*a2+1/27*T^8*X^3*b1*a2+
62/105*T^8*X^3*a1*b2+4/45*X^6*T^2*b1*b2^2+2/5*T^5*X^2*a1^3*a2+2/9*T^3*X^4*a1^3
*a2+2/15*T*X^6*a1^3*a2-26/9*X^3*T^4*a1*b1^3+3/14*T^2*X^7*a1*b2-97/90*T^2*X^7*
b1*a2-197/20*T^2*X^5*a1*b2+52/5*X^5*T^2*b1*a2+59/945*T^4*X^9*a1*b1-64/14175*T^
3*X^10*b1*b2+116/42525*T^10*X^3*a1*b2-16/8505*T^10*X^3*b1*a2+8/2835*T^10*X^2*
a1^2*b1-8/675*T^8*X^5*a1*b2+22/1575*T^8*X^5*b1*a2-2/9*X^4*T^4*b1*a2^2+2/9*X^4*
T^4*b1*b2^2-8/27*X^3*T^4*a2*b1^3-4/9*X^3*T^4*b2*a1^3+8/3*X*T^2*a1^3*b1^3+8/3*X
*T^2*a1*b1^5+2*X*a2*a1^4*b1-8/3*X*a2*a1^2*b1^3+4*X*b2*a1^3*b1^2+17/15*X^2*T^6*
b2*a1^2+23/15*X^2*T^6*b2*b1^2-41/630*T^8*X^2*a1^2*b1-32/225*T^6*X^5*a1*b2+242/
225*T^6*X^5*b1*a2+71/45*X^4*T^6*a1^2*b1+262/945*T^4*X^7*b1*a2+116/315*T^4*X^7*
a1*b2+51/8*T*X^4*b1*b2-29/12*X^4*a1*a2*b2+19/4*X*a1^2*a2*b2+7/2*X*a1*b1*a2^2+4
*X*a1*b1*b2^2+1/4*X*b1^2*a2*b2+5/2*X^3*a2*a1^2*b1+5/3*X^3*b2*a1*b1^2-787/36*X^
3*T^4*a2*b2-83/32*X^5*T^2*a1*b1-7/4*X^5*T^2*a2*b2+233/60*X^2*T^6*a1^2*b1-182/
45*T^6*X*a1^3*b1+442/135*T^6*X*a1*b1^3+7981/180*T^6*X*a1*b2+197/3*T^6*X*b1*a2+
2/3*X^3*a1*b1*a2^2-X^6*a1*a2*b2-9*X*T^2*b2*a1^3+251/6*X*T^2*a2*b1^3+345/32*T^2
*a2*a1*b1+53/35*T^8*X*a1*b2+197/126*T^8*X*b1*a2+373/54*T^6*X^3*a1*b2-299/90*T^
6*X^3*b1*a2+23/42*X^8*T^2*a1^2*b1-16/945*T^7*X^3*a2*b1^2+16/4725*T^11*X^2*b1*
b2-26/8505*T^9*X^4*b1*b2+16/14175*T^7*X^6*b1*b2+1073/30*T^8*X*a1*b1-173/6*X^3*
T^2*a2*b2-1021/12*X*T^4*a2*b2-1345/6*T^4*a2*a1*b1+107/8*T^2*a1*a2*b2+53/45*T^6
*a1*a2*b2+89987/160*T^6*X*a1*b1-47/45*T^8*a2*a1*b1+277/12*T^4*a1*a2*b2+57/2*X*
T^2*a1^3*b1+115/6*X*T^2*a1*b1^3+16/27*T^3*X^3*a1*b1^4-13357/30*T^5*X*a1*b1^2+
97/15*T*X^5*a1*b1^2-1/4*T*X^2*a1^2*b1^2+23/315*T*X^9*a1*b1^2-1/105*T^3*X^8*a1*
a2+197/945*T^9*X^2*a1*a2-8/315*T^7*X*a1*a2^2+67/45*T^7*X*a2*a1^2+74/45*T^5*X^4
*a1*a2+T^5*X^3*a2*a1^2-13/675*T*X^10*a1*a2+142/945*T^7*X^4*a1*a2+929/126*T^7*X
^2*a1*a2-14/45*T^5*X^6*a1*a2-7/20*X^5*a1^3*b1-133/60*X^5*a1*b1^3-6163/840*T^8*
a1^2*b1+17/2835*X^8*T^4*b1^3+16/105*T*X^7*a1*a2^2+9/5*T^3*X^5*a2*a1^2-16/135*T
^6*X^3*a1^3*b1-155/4*T^3*X^2*b1*b2-2/81*T^9*X*a2*b1^2-4/3*T^4*X^2*a1^4*b1+4/9*
T^4*X^2*a1^2*b1^3-4/3*X^4*T^2*a1^2*b1^3-2*X*T*a1^3*b2^2+a1*b1^2*a2*b2-317/36*T
^6*X*a2*b2-8*X^2*T^2*a2^2*b2-46/2835*T^10*X^3*a1*b1+87/4*X^2*T^2*b2*a1^2+137/4
*X^2*T^2*b2*b1^2+28*X^2*T^2*b1*a2^2-10*X^2*T^2*b1*b2^2-285/4*X*T^2*a1*b2+44*X*
T^2*b1*a2-1/45*T^8*X^2*b2*a1^2+1/35*T^8*X^2*b2*b1^2-485/24*T*X^4*a1*a2-93/4*T^
3*X^2*a1*a2+46/2835*T^9*X*a2*a1^2+2*X*T*a1^3*a2^2-4/45*T^6*X*b2*a1^3-8/135*T^6
*X*a2*b1^3-19/105*T^7*X*a2*b1^2-127/15*T^5*X^4*b1*b2+79/45*T^5*X^3*a2*b1^2+2/
21*T^3*X^8*b1*b2-16/945*T^9*X^2*b1*b2+4/63*T^7*X*a1*b2^2-2/2025*T^11*X*a1*b1^2
+46/8505*X^3*T^9*a1*b1^2-4/35*T^7*X^4*b1*b2-415/126*T^7*X^2*b1*b2-424/315*T^7*
X^3*a1*b1^2-16/45*T^5*X^6*b1*b2-T*X^2*a1^4*b1^2-7/3*T*X^2*a1^2*b1^4-299/60*T^3
*X^5*a1*b1^2+41/15*T^3*X^5*a2*b1^2+16/525*T*X^10*b1*b2+16/81*T^6*X^3*a1*b1^3+4
/135*T^4*X^7*a2*b2-4/45*T^4*X^5*a1^3*b1+4/27*T^4*X^5*a1*b1^3+2/135*T^2*X^9*a2*
b2+76/4725*X^10*a2*a1*b1+4/45*T^8*a1*a2*b2-4/35*T*X^7*a1*b2^2-4/3*X*b2*a1*b1^4
-16/105*X^7*a2*a1^2*b1-4/35*X^7*b2*a1*b1^2-2/3*T^4*X^2*a2^2*b2+4/3*X^4*T^2*a2^
2*b2-4/5*X^5*a1^2*a2*b2-8/15*X^5*a1*b1*a2^2-4/5*X^5*a1*b1*b2^2-8/15*X^5*b1^2*
a2*b2-2/3*X^4*a1^3*b1*a2+10/9*X^4*a1*b1^3*a2-2*X^4*b2*a1^2*b1^2+16/297675*T^14
*X*a1*b1+8/127575*T^12*X^3*a1*b1+4/135*T^6*X^5*a2*b2+45/2*X^2*T^2*a2*a1*b1+46/
15*T*X^5*b1*a2*b2+28/3*T*X^5*b2*a1*b1+131/6*T*X^3*b1*a2*b2+14/3*T^5*X*b1*a2*b2
-218/5*T^5*X*b2*a1*b1+2/21*T*X^7*b2*a1*b1-24*T^3*X^2*b2*a1^2*b1-2*T^3*X^2*a2*
a1*b1^2+3*X*a1^5*b1+14/3*X*a1^3*b1^3+5/3*X*a1*b1^5-118/105*X^8*T^2*b1-2/3*T^3*
b1*b2^3-389/24*T*b2*b1^3+577/12*T^3*b2*b1^3-2/4725*T^2*X^11*a1*b1+703/4725*T^8
*X^5*a1*b1+2/675*T^10*X*a2*b2-19/20*X^6*T^2*a1^2*b1+165/16*X^4*T^2*a1^2*b1-105
/8*X^4*T^2*b2*a1^2+73/8*X^4*T^2*b2*b1^2-8/45*X^2*T^6*b1*a2^2+4/45*X^2*T^6*b1*
b2^2-31/2*X*b1*a2-13/180*X^7*a2*b2-2/5*X^7*a1^3*b1-14/45*X^7*a1*b1^3-391/3150*
T^10*a1^2*b1-269/28350*T^12*X^2*b2-53/6*X^6*T^2*b2+7/6*X^3*b2*a1^3-2/3*X^3*a2*
b1^3-43/4*X*a1*b2-1/60*X^6*a2*a1*b1+9553/6300*T^10*X*a1*b1+3937/1260*T^8*X^3*
a1*b1-20179/120*T^5*X^2*b1*b2-149/54*T^3*X^6*b1*b2-95/12*T*X^3*a2*b1^2+3*T*X^2
*a1^2*b2^2+271/140*T*X^7*a1*b1^2-37/15*T^5*X*a1*b2^2-1081/30*T^5*X*a2*b1^2-\
2117/72*T^3*X^4*b1*b2+419/18*T^3*X^3*a1*b1^2+212/3*T^3*X^3*a2*b1^2-1/3*T*X^4*
b2*b1^3+24*T^2*b2*a1^2*b1^2-4/27*T^6*X^7*a1*b1-47/4*X*T*a1*b2^2+4/3*T*X^4*a1*
b1*a2*b2+4*X*T*a1^2*b1*a2*b2+10*T*X^2*a1*b1*a2*b2-8/3*T^3*X^2*a1*b1*a2*b2+1/
567*T^11*a2^2-1/945*T^13*a1^2+151079/22680*T^9*a1^2+2273/18900*T^11*a1^2+103/
3150*X^10*a1^2*b1+1/2*X^4*a2^2*b2+97/6300*X^11*a1*b1-X^4*a1^4*b1-8/3*X^4*a1^2*
b1^3+1/4725*X^13*a1*b1-583/24*T^4*b1*a2^2-317/24*T^4*b1*b2^2+475/18*X^4*T^4*b1
^3+7*X^2*T^2*b1^5+64/1913625*T^12*X^6*b1+88/893025*T^10*X^8*b1+44/1488375*T^8*
X^10*b1+95/4*X^4*T^4*b2+1174/15*X^4*T^6*b1-161/45*T^6*b1*b2^2+101/8*a2*b2*a1-4
/3*X*a2*b1^3-7/4*X*b2*a1^3+9/4*X^4*b2*a1^2-9/4*X^4*b2*b1^2+23/16*X^2*b1*a2^2-\
27/16*X^2*b1*b2^2-11/4*X^5*a1*b2-5/2*X^5*b1*a2-163/270*X^6*T^4*b2+29/18225*T^
12*X^4*b1-367/42525*T^10*X^6*b1-49/120*X^6*b2*a1^2-493/360*X^6*b2*b1^2-1/14*X^
8*b2*a1^2-37/210*X^8*b2*b1^2+1433/360*T^6*b2*a1^2+41/24*T^6*b2*b1^2+55/4*X*a2*
b2-153/160*X^7*a1*b1-29/80*X^6*a1^2*b1-4*X^3*a1^3*b1-8/9*X^3*a1*b1^3+185/2*X^2
*T^6*b2+30841/144*T^4*X^2*b1^3-3*a1^3*b1*a2+a1*b1^3*a2-13/4*b2*a1^2*b1^2-1/12*
X^3*a2*b2+79/60*X^5*a2*b2-15/32*a2*a1*b1-17/90*X^9*a1*b1+7/135*X^9*a2*b2+17/
252*T^8*X^2*b2-433/12*X*T^3*a2*a1^2+1/18*T^3*X^6*a1*a2-23/4*T*X^3*a2*a1^2-2*T*
X^2*a1^2*a2^2+137/8*T^5*X^2*a1*a2-659/30*T^5*X*a2*a1^2-1463/72*T^3*X^4*a1*a2+
20/3*T^3*X^3*a2*a1^2+13/12*T*X^3*a1*a2^2-23/3*T^5*X*a1*a2^2+301/120*T*X^6*a1*
a2+53/15*T*X^5*a1*a2^2+21/2*T*X^5*a2*a1^2+20/3*T*X^4*a1^3*a2-275/12*X*T^3*a1*
a2^2+97/420*T*X^8*a1*a2+13/15*T*X^7*a2*a1^2+2*T^3*X^2*a1^3*a2+16/45*T^6*b1*a2^
2-37/5400*T^2*X^12*b1-29/9450*T^2*X^12*b2+77/30375*T^6*X^10*b1+13/14175*T^4*X^
12*b1-1/2025*T^2*X^14*b1+6509/37800*T^6*X^8*b1-7*T*b1*b2^3-26/45*T^3*X^6*b2^2-\
151/18*T^3*X^4*b2^2-181/9450*T^6*X^8*b2+331/6*T^4*b2*a1^2-515/6*T^4*b2*b1^2+4/
315*T^7*X^2*b1^4-2/4725*X^11*T*a1*b1^2+2/45*X^4*T^6*b2*a1^2-2/135*X^4*T^6*b2*
b1^2+2/3*T^4*b2*a1^2*b1^2+2/3*T^4*a1^3*b1*a2-10/9*T^4*a1*b1^3*a2-2/6075*T^12*X
*b1*a2+4/8505*T^12*X*a1*b2+227/405*X^4*T^6*b1^3-8/91125*T^6*X^12*b1-16/297675*
T^4*X^14*b1-542/637875*T^10*X^6*b2-8/14175*T^8*X^8*b2+2/42525*T^6*X^10*b2+11/
1134*T^10*X^4*b2-4657/7560*T^8*X^6*b1+2/14175*X^13*b1*a2-61/84*X^8*T^2*b2+8639
/37800*T^10*X^4*b1+a1^3*a2*b2+1/2*a1^2*b1*a2^2+3/2*a1^2*b1*b2^2+131/16*T^2*b1*
a2^2-663/16*T^2*b1*b2^2+2/315*X^11*a1*b2+17/1575*X^11*b1*a2+(-44/3*T^3*X*a1*b2
-4/3*T*X^3*a1*b2+4*T^2*X*a1*b1*b2+7/45*X^6+137/9*T^6-7/6*X^4+139/2*T^4-14*X^2-\
56*T^2+13/3*X^4*T^2+295/3*X^2*T^4+7*X^2*T^2+1/315*X^8*b1^2-T^2*b1^4+X^2*b1^4-2
/4725*T^11*b1+1/21*T^8*b1^2+23/3*b1^3*T^3-9/4*T*b1^3-4/27*T^6*X^3*a2-4/27*T^3*
X^6*b2-4/3*T^3*X^2*a1^2*b1+4/3*T^2*X^3*a1*b1^2-16/3*a1*X*b1*T^3-16*a1*X^3*b1*T
-2*T^2*a1^2*b1^2+2*X^2*a1^2*b1^2+4/15*X^5*a1*b1^2+89/30*T^6*b1^2-7/27*T^9*b1-\
13*a1^2*b1*T*X^2-8/15*a1*X^5*b1*T-56/15*T^5*X*a1*b1-64/9*T^3*X^3*a1*b1-a1*X*T^
2*b1^2+3/2*a2^2-1/14175*T^14-1/2*b1^4-25/4*b1^2+3/2*b2^2+11/3*a1*X^3*b1^2-15/4
*X^4*b1*T-1477/60*X^2*T^5*b1-713/6*X^2*T^3*b1+55*X^2*T^2*b1^2-47/36*X^4*T^3*b1
+23/3*b1*T^3*a1^2-43/4*b1*T*X^2+8/45*T^5*X^3*a1*b1-8/45*T^3*X^5*a1*b1+8/35*T*X
^7*a1*b1-4/3*T^3*X^2*b1^3-9/4*T*b1*a1^2+43/315*X^8*b1*T-31/60*X^6*b1*T-8/35*T^
7*X*a1*b1-2/3*T^4*X^2*b1*b2+8/9*T^3*X^3*a1*b2+2/3*T^2*X^4*b1*b2+4/3*X^3*a1*b1*
b2-12*T*X*a1*b2+2*X*a1*b1*b2-1/90*X^6*b1^2-16*T^4*b1^2-a1^2*b1^2-1189/12*b1*T^
3-7/4*X^2*b1^2+1/3*X^4*b1^2+135/4*T*b1-19/20*T^5*b1+141/4*T^2*b1^2-841/84*T^7*
b1-7/4*a1*X*b1^2-13*b1^3*T*X^2-1/6*X^4*T^2*b1^2+106/135*X^6*T^3*b1+2/21*X^2*T^
7*b1+17/2*X^2*T^4*b1^2-2/15*T^6*X^2*b1^2-2/9*T^2*X^6*b1^2-4/15*T^5*a1^2*b1-4/
15*T^5*b1^3-4/135*T^5*X^6*b1-2/945*T^3*X^8*b1+2/525*T*X^10*b1-2/135*T^9*X^2*b1
-4/105*T^7*X^4*b1-28/45*X^4*T^5*b1+1/14175*X^14-109/28350*T^12+362/1575*T^10+4
/3*T^2*X^3*a1^3+139/315*T^8*X*a1+2/9*T^6*X^2*a1^2+2/15*T^2*X^6*a1^2-2/525*T^10
*X*a1+2/945*T^8*X^3*a1+4/135*T^6*X^5*a1+4/105*T^4*X^7*a1+2/135*T^2*X^9*a1+79/
4725*T^10*X^2+2/4725*X^11*a1-1/315*T^8*a1^2-1/21*X^8*a1^2+59/90*T^6*a1^2+4/15*
X^5*a1^3-T^2*a1^4+X^2*a1^4-1/2835*T^12*X^2-1/1575*T^10*X^4-1/2835*T^8*X^6+1/
2835*T^6*X^8+1/1575*T^4*X^10+1/2835*T^2*X^12+139/1890*X^4*T^8+11/3*a1^3*X^3-7/
4*a1^3*X-a1^3*X*T^2+44/45*X^5*T^4*a1+5/2*X^4*T^2*a1^2-14/135*X^3*T^6*a1+35/6*X
^2*T^4*a1^2+23*X^2*T^2*a1^2+173/6*X^3*a1*T^2+1237/180*T^6*a1*X+173/12*T^4*a1*X
^3+11/4*T^4*a1*X-2/15*X^7*a1*T^2+157/60*X^5*a1*T^2+653/70*T^8-1/2*a1^4+59/
28350*X^12+76/4725*X^10+149/630*X^8-61/4*a1*X*T^2-8/15*X^6*T^4+62/45*X^6*T^2+
31/4725*X^10*T^2+67/1890*X^8*T^4-38/315*X^8*T^2+1/6*X^6*a1^2-29/945*X^9*a1+149
/420*X^7*a1+7/3*X^4*T^4+3*X^4*a1^2+157/60*X^5*a1+164/135*T^6*X^4+68/315*T^8*X^
2+230/9*T^6*X^2-8*T^4*a1^2-7/4*X^2*a1^2+13/4*T^2*a1^2+34/405*X^6*T^6-25/4*a1^2
+77/12*a1*X^3-43/4*a1*X+4*T*X^2*a1*a2*b1+2/3*T^4*X^2*a1*a2+8/9*T^3*X^3*a2*b1-2
/3*T^2*X^4*a1*a2-8/15*T*X^5*a2*b1+4/3*T^3*X*a2*b1+4/3*T^3*a1*a2*b1-4*T^2*X^2*
a1*a2+4*T^2*X*a1^2*a2+28/3*T*X^3*a2*b1+12*T*X*a2*b1+14*T*a1*a2*b1-4/45*T^4*X^5
*a2+4/63*T^2*X^7*a2-2/9*T^6*X*a2-2/9*T^6*a1*a2+14/15*T^2*X^5*a2-2/15*X^6*a1*a2
-6*T^4*X*a2-17/3*T^4*a1*a2-16*T^2*X^3*a2-X^4*a1*a2-4/3*X^3*a2*b1^2-22*T^2*X*a2
-111/4*T^2*a1*a2+9/4*X^2*a1*a2-2*X*a2*b1^2+4/945*X^9*a2+2/105*X^7*a2+1/3*T^4*
a2^2-2/5*X^5*a2-1/3*X^4*a2^2-7/2*T^2*a2^2-3/2*X^2*a2^2-2*X*a2-11/4*a1*a2+10*b2
*T+4/945*T^9*b2+1/3*T^4*b2^2-1/3*X^4*b2^2-3/2*X^2*b2^2-11/4*b1*b2-8/15*T^5*X*
a1*b2-20*T^2*X^2*b1*b2+4*T*X^2*b1^2*b2+34/15*T^5*X^2*b2-22/9*T^3*X^4*b2+2/9*T*
X^6*b2-5/3*T^4*b1*b2+24*T^3*X^2*b2+2/3*X^3*a2+146/315*T^7*b2+86/15*T^5*b2+134/
3*T^3*b2-7/2*T^2*b2^2-2*T*X^4*b2+1/3*X^4*b1*b2-175/4*T^2*b1*b2-10*T*X^2*b2+2*T
*a1^2*b2+16*T*b1^2*b2+9/4*X^2*b1*b2+4/63*T^7*X^2*b2-4/45*T^5*X^4*b2-2/15*T^6*
b1*b2-34/9*T^4*X^3*a2-2/9*X^6*b1*b2-4/3*T^3*a1^2*b2-7/2+2*T*b1*b2^2-2*a1^2*b1*
b2+2*T*a2^2*b1-2*X*a1*a2^2-2*X*a1*b2^2-2*a1*a2*b1^2-2*b1^3*b2-2*a1^3*a2)*b3+
201/8*T^2*a1^4*b1+13/4*T^2*a1^2*b1^3-67/8*T^2*a2^2*b2+17/42525*T^12*a1^2*b1+17
/1890*X^9*a1*b2+2/63*X^9*b1*a2-4/3*T^2*b1^3*a2^2+2/3*T^2*b1^3*b2^2+53/5040*X^8
*T^4*b1-191/1512*X^8*T^4*b2-89/135*X^6*T^4*b1^3-631/12600*X^10*T^2*b1-11/42525
*T^12*b1^3+29/4465125*T^16*b2-8/13395375*T^18*b1-89/5670*X^10*b1^3-5/6*X^4*b2^
3+1/110250*X^16*b1-145/24*X^4*b2+1/9*X^4*b1^5+69/16*a1^4*b1+71/24*a1^2*b1^3-\
1037/24*T^2*b1^5-30*X^2*T^2*a1*a2*b2+4/3*T*X^3*a1^3*b1*b2-20/9*T*X^3*a1*b1^3*
b2-4/135*T*X^9*b2*a1*b1-8/225*T^5*X^5*b2*a1*b1-16/105*X^7*T^3*b2*a1*b1-2*T*X^2
*a1*a2*b2^2+2*T*X^2*b1*a2^2*b2-16/3*X*T^3*a2*a1^2*b1^2+4/3*X*T^3*a1^3*b1*b2-20
/9*X*T^3*a1*b1^3*b2-13*X*T^2*a1^2*a2*b2+2*X*T^2*a1*b1*a2^2+20*X*T^2*a1*b1*b2^2
-31*X*T^2*b1^2*a2*b2+2/15*X^6*T^2*a2*a1*b1+209/12*X^4*T^2*a2*a1*b1-208/945*T^7
*X^3*b2*a1*b1+4/9*T^5*X^3*b1*a2*b2-19/3*X^4*T^2*a1*a2*b2+18*X^3*T^2*b2*a1*b1^2
-16/9*X^4*T^4*a2*a1*b1+2*X*T*a1*b1^2*a2^2-2*X*T*a1*b1^2*b2^2+4*X*T*b1^3*a2*b2-\
2*X^2*a1*b1^2*a2*b2+2*T^2*a1*b1^2*a2*b2-4/15*X^6*T^2*a1*a2*b2-4/15*X^5*T^2*b2*
a1*b1^2+2*X*T*a2*a1^2*b1^2-12*X*T*a1^3*b1*b2+4*X*T*a1*b1^3*b2-193/6*X*T^3*b2*
a1*b1-574/9*T^3*X^3*b2*a1*b1-47/2*T*X^3*b2*a1*b1-10/3*X^2*T^6*a2*a1*b1+4*X^2*T
^2*b2*a1^2*b1^2+4/45*T^3*X^5*b1*a2*b2-17/4*T*X^2*a2*a1*b1^2-101/4*T*X^2*b2*a1^
2*b1+93/2*X*T*b2*a1*b1-4/45*X^2*T^6*a1*a2*b2-16/45*T^6*X*a2*a1^2*b1-4/45*T^6*X
*b2*a1*b1^2+8/45*X^6*T^4*a2*a1*b1-52/2835*T^9*X*b2*a1*b1+140/9*T^3*X^3*b1*a2*
b2-2/3*T^5*X^2*b2*a1^2*b1+2/5*T^5*X^2*a2*a1*b1^2-2/3*T^3*X^4*b2*a1^2*b1+2/9*T^
3*X^4*a2*a1*b1^2+2/15*T*X^6*a2*a1*b1^2+2/15*T*X^6*b2*a1^2*b1+29/2*X*T*b1*a2*b2
-4/9*X^3*T^4*b2*a1*b1^2+8/3*X^3*T^2*a1*b1*b2^2-8/3*X^3*T^2*b1^2*a2*b2-4*X*T^2*
a1*a2^2*b2-4*X*T^2*b1*a2*b2^2+61/25515*T^9*X^6*b1^2-101/99225*T^7*X^8*b1^2-29/
70875*T^5*X^10*b1^2+19/18*T*X^6*b2^2-1897/540*T^9*b1*b2-2/42525*T^13*b1*b2-29/
42525*T^3*X^12*b1^2-4/9*T^5*X^4*b2^2+89/630*T^3*X^8*b1^2-61/6*T^5*X^2*b2^2-2/
4725*T*X^12*b1^2-20327/840*T^7*b1*b2-1/15*T^5*a1^2*b2^2-1/15*T^5*b1^2*a2^2+11/
15*T^5*b1^2*b2^2-897/32*T*a1^2*b1^2-13/4*T*a1^2*b2^2-1/2*T*b1^2*a2^2+35/4*T*b1
^2*b2^2+1/3*T^3*a1^4*b1^2+7/9*T^3*a1^2*b1^4+160673/113400*T^10*X^2*b1+9391/
1680*T^8*X^4*b1-8949/80*T^6*a1^2*b1-482/14175*T^11*b1*b2-8/496125*X^15*a1*b1+1
/1575*X^12*a1^2*b1+2/675*X^11*a2*b2+11*T*X^4*b2*a1^2*b1-22/3*T*X^4*a2*a1*b1^2+
563/6*X*T^3*b1*a2*b2-2/5*T^3*X^5*b2*a1*b1-2/7*T^7*X*b2*a1*b1-2*T^5*X^3*b2*a1*
b1+4/15*T^7*X*b1*a2*b2-4/45*T*X^7*b1*a2*b2+8/3*X*T^4*a1*b1*a2^2+4/3*X*T^4*a1*
b1*b2^2-4/9*X^4*T^4*a1*a2*b2-4/105*T^8*X^2*a2*a1*b1-16/135*X^4*T^6*a2*a1*b1-4/
3*X*T^4*a1^2*a2*b2+29*X*T^2*a2*a1^2*b1+15/2*X*T^2*b2*a1*b1^2+71/3*X*T^4*a2*a1^
2*b1+16*X*T^4*b2*a1*b1^2-26/3*T^3*a1*b1*a2*b2+11/3*T^4*X^2*a1*a2*b2+1/12*T^4*X
^2*a2*a1*b1+4/15*T^5*a1*b1*a2*b2+7/2*T*a1*b1*a2*b2+7*T*a1*a2^3-104/2835*T^11*X
*a2+4/25*T^5*X^5*a2*a1^2+16/3*T^4*X^2*b1*b2^2+16/315*X^7*T^3*a2*a1^2+2*T*X^2*
a1*a2^3-2/3*X*T^3*a1^4*a2+2*T*X^3*a1^4*a2+2/2025*T*X^12*b1*b2-8/15*X^5*T^2*a2*
b1^3-4/15*X^5*T^2*b2*a1^3-8/675*X^6*T^6*a1^2*b1+4/405*T^4*X^9*a1*b2-22/2835*T^
4*X^9*b1*a2-2/70875*T*X^15*a2+2/105*T*X^9*a2*a1^2-2/3*T^3*X^2*a1^2*a2^2+T*X^4*
a1^2*a2^2+4/4725*T*X^12*a1*a2-8/45*T^5*X*a1*b1^4-16/9*T^3*X^3*a1^3*b1^2-11*T*
a1*a2*b2^2+11*T*b1*a2^2*b2+1/21*X^8*T^2*b2*a1^2-13/315*X^8*T^2*b2*b1^2+1/63*X^
8*T^4*a1^2*b1-2/21*T*X^8*a1^2*b1^2-22/315*T^7*b2*a1^2*b1+34/315*T^7*a2*a1*b1^2
-4/15*T^5*X^4*a1^2*b1^2-8/45*T^3*X^6*a1^2*b1^2-50/3*X*T^3*a1^3*b1^2-301/9*X*T^
3*a1*b1^4-53/8*T*a2*a1*b1^2+147/8*T*b2*a1^2*b1+377/4*T^3*a2*a1*b1^2-853/12*T^3
*b2*a1^2*b1+152/15*T^5*a2*a1*b1^2-23/5*T^5*b2*a1^2*b1+2/3*T*X^5*a2*b2^2+2*T^3*
a1*a2*b2^2-2*T^3*b1*a2^2*b2+2/15*T^5*X*a2*b2^2-4*T*a2*a1^3*b1^2+4/3*T*a2*a1*b1
^4+2*T*b2*a1^4*b1-8/3*T*b2*a1^2*b1^3+2*T*X^3*a1^3*b1^2+29/3*T*X^3*a1*b1^4-334/
225*T^5*X^5*a1*b1^2+179/8*T*X^2*b1*b2+7/4*T^5*X^3*a1*b1^2-16/315*X^7*T^3*a1*b1
^2-19/2100*X^10*T^2*b2+193/99225*T^14*X^2*b1-1997/11340*T^10*X^2*b2+317/840*T^
8*X^4*b2-8/2025*X^10*T^2*b1^3-121/14175*T^10*b2*a1^2+13/2025*T^10*b2*b1^2-4/
135*T^5*X^4*b1^4-1/35*T^3*X^8*b2^2+4/81*T^3*X^6*b1^4+299/8*T*b1*b2+1/945*T*X^
10*b2^2+4/945*T*X^8*b1^4-122/945*T^7*b2*b1^3+2/3*T*b2*b1^5-12*T*a1^4*b1^2-3*T*
a1^2*b1^4-202/315*T^7*X^2*b2^2-22/4725*T^11*X^2*b1^2-746/8505*T^9*X^4*b1^2+
1124/4725*T^7*X^6*b1^2-256/4725*T^5*X^8*b1^2+26/2025*T^3*X^10*b1^2-2*X*a1*b2^3
-2*X*b1*a2^3+461/180*X^6*T^2*b1^3-839/144*X^4*T^2*b1^3-7/405*T^9*X^2*b2^2+2/
189*T^7*X^4*b2^2-2/675*T^5*X^6*b2^2+3/2*X^2*a1^4*b2+1/2*X^2*b1^4*b2+82/2835*T^
9*a1^2*b1^2+9/175*T*X^10*b1^2+265/504*T*X^8*b1^2+1023/20*T^5*a1^2*b1^2+577/12*
T^3*a1^2*b1^2-5*T^3*a1^2*b2^2+28/3*T^3*b1^2*a2^2+1/3*T^3*b1^2*b2^2-673/180*T^7
*X^2*b1^2+82/35*T^7*a1^2*b1^2-5897/90*T^5*X^4*b1^2-1981/540*T^3*X^6*b1^2+79/
945*T^9*X^2*b1^2-883/315*T^7*X^4*b1^2+242/75*T^5*X^6*b1^2-13/180*X^2*T^6*b1^3-\
29/84*X^7*a1*b2-43/210*X^7*b1*a2-23/2*X^3*b1*a2-121/12*X^3*a1*b2-2/6075*T^4*X^
12*b2+2/99225*T^2*X^14*b2-17/5400*T^4*X^10*b1+107/9450*T^4*X^10*b2+1/22325625*
T*X^20-2/13395375*T^19*X^2-1/2679075*T^17*X^4+152/200930625*T^15*X^6+46/
13395375*T^13*X^8+52/13395375*T^11*X^10+26/40186125*T^9*X^12-8/4465125*T^7*X^
14-1/826875*T^5*X^16-2/13395375*T^3*X^18;


Ca4:=Num3*a4-(a3**2-b3**2)*Ca2-2*a3*b3*Cb2
+ 18*T*b1*a2^3+18*T*a1*b2^3+2041/28350*T^6*X^8*a2+152/6075*T^6*X^6*a1
^3-1/81*T^4*X^8*a1^3+16/14175*T^2*X^10*a1^3-2/42525*X^13*a1*a2-8/42525*X^13*b1
*b2-17/42525*X^12*a1*b1^2-1/945*T^10*X*a2^2-19/4725*T^10*X*b2^2-37/4725*T^10*
a2*a1^2+1/175*T^10*a2*b1^2+8/91125*T^12*X^6*a1-44/1488375*T^10*X^8*a1-88/
893025*T^8*X^10*a1-64/1913625*T^6*X^12*a1-8/893025*T^4*X^14*a1-2/212625*T^2*X^
16*a1-2/6075*T^12*X^4*a2+29/42525*T^12*X^3*a1^2+1/4725*T^12*X^3*b1^2+2/42525*T
^10*X^6*a2+29/70875*T^10*X^5*a1^2+1/875*T^10*X^5*b1^2-8/14175*T^8*X^8*a2+101/
99225*T^8*X^7*a1^2-17/6615*T^8*X^7*b1^2-542/637875*T^6*X^10*a2-61/25515*T^6*X^
9*a1^2-23/42525*T^6*X^9*b1^2+2/25515*T^4*X^12*a2+1/6075*T^4*X^11*a1^2-1/2025*T
^4*X^11*b1^2-2/99225*T^2*X^14*a2+1/4725*T^2*X^13*a1^2+13/42525*T^2*X^13*b1^2+8
/2025*T^10*X^2*a1^3-17/2835*T^8*X^4*a1^3-1/19845*T^14*X*a1^2-1/11025*T^14*X*b1
^2-2/9*T^4*a1^4*a2+5/8*X^2*a2*b2^2-4/9*T^4*X^2*a1^5-1/315*X^8*a1*a2^2-1/315*X^
8*a1*b2^2-7/9*X^3*a1^4*b1^2-1/3*X^3*a1^2*b1^4+2/3*X*a2*a1^5-122/945*X^7*a1^3*
a2+34/315*X^7*b1^3*b2+28/135*X^6*a1^3*b1^2+8/45*X^6*a1*b1^4-2/15*T^6*a2*b2^2+2
/3*T^2*X^4*a2^3-11/15*X^5*a1^2*a2^2+1/15*X^5*a1^2*b2^2+1/15*X^5*a2^2*b1^2+3/5*
X^5*b1^2*b2^2-4/9*X^4*a1^4*a2-2/3*X^4*b1^4*a2-35/16*a1-133/8*a2-9*X+433/6*T*X^
3*a1*b1*a2-2987/6*X*T^3*a2*a1*b1+71/2*X*T*a1*a2*b2-20/9*T^3*X^3*a1*a2*b2-4/9*T
^3*X^5*a1*a2*b2-52/2835*T*X^9*a1*b1*a2-16/105*T^7*X^3*a2*a1*b1-8/225*T^5*X^5*
a2*a1*b1-208/945*X^7*T^3*a2*a1*b1+7/3*T^2*X*a1^4*b1^2+T^2*X*a1^2*b1^4+X^2*a1^3
*b1*b2-3*X^2*a1*b1^3*b2-373/90*T^2*X^7*a1*a2+943/210*T^2*X^7*b1*b2+431/24*T^2*
X^4*a2*a1^2-1295/24*T^2*X^4*a2*b1^2-2/9*T^4*X^4*a1*a2^2+2/9*T^4*X^4*a1*b2^2-2*
T^2*a1*b1^2*b2^2+2*T^2*b1^3*a2*b2+16/14175*T^6*X^7*a1*a2-8/4725*T^6*X^7*b1*b2-\
26/8505*T^4*X^9*a1*a2-44/8505*T^4*X^9*b1*b2+16/4725*T^2*X^11*a1*a2+4/1575*T^2*
X^11*b1*b2+2/2025*T^12*X*a1*a2+4/4725*T^12*X*b1*b2-64/14175*T^10*X^3*a1*a2-76/
14175*T^10*X^3*b1*b2+2/945*T^8*X^5*a1*a2+422/9*T^3*X^3*b2-1273/4*T^3*b1*a2+205
/6*T^3*a1*b2-1799/3*T^5*X*b2-97/5*T*X^5*b2-3223/60*T^5*b1*a2-2263/10*T^5*a1*b2
+3086/35*T^7*X*b2-178/9*T^5*X^3*b2+2/15*T^3*X^5*b2+230/63*T*X^7*b2+2/15*X^7*a1
^2*b1^2+31/9*T^5*b2*a1^3+116/15*T^5*b1^3*a2+949/3150*T^11*X^3*b1+321/700*T^9*X
^5*b1+11/14175*T^13*X^3*b1-43/7875*T^11*X^5*b1+379/33075*T^9*X^7*b1-1453/11340
*T^13*X*b1-3764/2835*X^3*T^9*b2+2/81*T^9*a1^3*b1-2/135*T^9*a1*b1^3+1816/1575*X
^5*T^7*b2+26/127575*T^3*X^13*b2+2/91125*T*X^15*b2+524/945*T^11*X*b2-134/4725*T
^11*b1*a2-359/4725*T^11*a1*b2-29/3*X*T^3*b2^3-7*T*X^3*b2^3+4/45*T^6*a1^3*b1^2+
4/15*T^6*a1*b1^4+3547/175*X^5*T^7*b1-28907/4725*X^7*T^5*b1-184/315*X^7*T^5*b2+
407/85050*T^3*X^11*b1+2/1575*T^3*X^11*b2-737/4465125*T*X^15*b1+1513/99225*T^7*
X^9*b1-20737/33075*T^7*X^7*b1+773/70875*T^5*X^11*b1+16/63*T^7*X^3*b1^3-14989/
170100*T^5*X^9*b1-529/42525*T^5*X^9*b2-1/6075*T^3*X^13*b1+107/14175*T^13*X*b2+
338/14175*T^11*X^3*b2+487/4725*T^9*X^5*b2+1/9*T^9*X*b1^3-73/55125*T^15*X*b1+
644/135*T^9*a1*b2+3601/1890*T^9*b1*a2-24113/5670*X^3*T^9*b1+350/9*T^3*b2*a1^3-\
1/6*T^3*b1^3*a2+3217/9450*T^11*X*b1-82/2835*X^9*a1^2*b1^2-3*a1^2*a2*b2^2-2*a1*
b1*b2^3+3*b1^2*a2*b2^2-2354/75*T^5*X^5*b2-2836/8505*X^9*T^3*b2-47/42525*T*X^13
*b2-1525/18*T^3*X^3*b1^3-2507/1260*T*X^7*b1^3+73/3*T^3*a1^3*b1+247*T^3*a1*b1^3
-179/20*T^3*X^5*b1^3+1447/28350*X^11*T*b1+52/4725*X^11*T*b2+157/170100*T*X^13*
b1+7343/90*T^7*a1*b2+8467/60*T^7*b1*a2+6503/180*T^5*a1^3*b1+2559/20*T^5*a1*b1^
3-10/3*T^7*a1^3*b1-14/15*T^7*a1*b1^3-155/4*T^5*X^3*b1^3-1111/1890*X^9*T^3*b1-\
104/315*X^7*T^3*b1^3-4363/252*T^7*X*b1^3+2/893025*T*X^17*b1+2/14175*T^13*a1*b2
-1052/99225*T^7*X^7*b2-8/55125*T^7*X^11*b1-16/637875*T^5*X^13*b1-2/70875*T^15*
X*b2-2/42525*T^13*X^3*b2-2/3375*T^11*X^5*b2+58/297675*T^9*X^7*b2+398/893025*T^
7*X^9*b2-2/14175*T^5*X^11*b2+296/13395375*T^3*X^15*b1+2/496125*T^17*X*b1-8/
1488375*T^15*X^3*b1-8/1488375*T^11*X^7*b1-44/382725*T^9*X^9*b1-1/4*T*b1^3*a2-\
10/3*T*b2*a1^3+509/2835*T*X^9*b2-2/5*T*X^5*b2^3-4/3*T^3*a1*b2^3-4/3*T^3*b1*a2^
3-2*T*a2^3*b2-2*T*a2*b2^3+2/15*T^5*X*b2^3+2/3*T*b2*a1^5-5*T*X^3*b1^5-23/3*T*a1
^5*b1+15*T*a1*b1^5+42/25*T^5*X^5*b1^3-88/945*T^7*b2*a1^3-4/35*T^7*b1^3*a2-547/
35*T^9*X*b2-7724/315*T^7*X^3*b2+15*X*T^3*b1^5-56339/315*T^7*X^3*b1+4/9*T^3*X^3
*b2^3+22/3*T*b1^3*a1^3+8/9*T^3*a1^5*b1+8/9*T^3*b1^3*a1^3+4972/15*T^5*X*b1^3-\
4516/945*X^7*T^3*b2+87/10*T*X^5*b1^3+31/2835*T*X^9*b1^3-2/3*X^3*a1*a2^3+2/3*X^
3*b1*b2^3+16/297675*T^14*X^4*a1+2/99225*T^14*X^2*a2+2/675*T^6*X^5*a2^2-2/75*T^
6*X^5*b2^2-4/81*T^6*X^3*a1^4-4/45*T^6*X^3*b1^4-2/189*T^4*X^7*a2^2-38/945*T^4*X
^7*b2^2+4/135*T^4*X^5*a1^4+7/405*T^2*X^9*a2^2+1/405*T^2*X^9*b2^2+13/2025*X^10*
a2*a1^2-121/14175*X^10*a2*b1^2+1/21*T^8*a1*a2^2-13/315*T^8*a1*b2^2+233/2520*X^
8*a1*b1^2-2/3*X^2*a1^3*a2^2+4/3*X^2*a1^3*b2^2-61/81*T^4*X^6*a1^3+1/3*T^2*X*a1^
6+2677/4725*T^10*X*a1^2-163/3780*T^10*X*b1^2+15*X*T*b2^3-163/4*X*T*b1^5+2/2025
*X^11*T*b1^3-299/8*a2*a1*X+91/2*b2*T*a1-33/8*b2*X*b1-136/3*b2*T*X^3+32*b2*X*T^
3-1435/4*a2*X^2*T^2+707/4*a2*T*b1+2/405*X^3*T^9*b1^3-4/175*X^5*T^7*b1^3+68/
4725*X^7*T^5*b1^3-46/8505*X^9*T^3*b1^3+2/4725*T^11*X*b1^3-4/315*T^2*X^7*a1^4-4
/315*T^2*X^7*b1^4+1/35*T^8*X^3*a2^2+13/945*T^8*X^3*b2^2+4/3*T^2*a1^3*a2^2-2/3*
T^2*a1^3*b2^2-T^2*X*b1^6-11/2*X^2*a1^4*a2-13/2*X^2*b1^4*a2-10*X^3-4*X^4*a1*b1^
4+1027/90*T^4*X^6*a1+2/3*X^4*a1^3*b1^2-19889/128*T^2*a1*b1^2+67069/96*a1*b1*T^
3-14063/96*T^5*a1*b1-11907/64*T^4*a1*b1^2+246*X*T^2+2161/128*a1*b1^2-24139/576
*T^4*a1^3+48749/384*T^2*a1^3-443491/1008*T^8*a1-179569/9450*T^10*a1+60299/360*
T^6*a1+160/9*T^2*X^3*a1^4+63/2*T^2*X^3*b1^4-3/35*T^8*X*a2^2+302/315*T^8*X*b2^2
+781/1890*T^2*X^8*a1^3-8/6615*T^8*X^8*a1-8/15*T^4*X^5*a2^2+6/5*T^4*X^5*b2^2-\
589/54*T^4*X^4*a1^3-2503/1260*T^2*X^8*a2+10/21*T^2*X^7*a2^2+262/315*T^2*X^7*b2
^2-1393/540*T^2*X^6*a1^3+323/120*X^5*a1*a2+107/40*X^5*b1*b2+49/3*T^2*X^2*a1^5-\
446/135*T^6*X^3*a2^2-118/135*T^6*X^3*b2^2-1141/90*T^4*X^6*a2-831/32*X*a1^2*b1^
2-3/14*X^8*a2*a1^2-37/630*X^8*a2*b1^2+1199/720*X^6*a1*b1^2+107/60*X^5*a1^2*b1^
2-353/24*a2*X^4+4463/24*a2*T^4-3317/11340*X^9*a1*a2-1427/11340*X^9*b1*b2+148/3
*T^4*X^2*a2+2479/56700*T^2*X^10*a2-28127/8100*T^6*X^6*a1+3677/5040*T^4*X^8*a1-\
3419/7560*T^4*X^8*a2+277/22680*T^2*X^10*a1-1085/24*T^2*X*a1^4+1565/8*T^2*X*b1^
4-77/12*T^2*a1^3*b1^2-747/8*T^2*a1*b1^4+179/126*T^8*a2*a1^2+1/30*T^8*a2*b1^2-\
49/45*T^2*X^5*a1^4+3/5*T^2*X^5*b1^4-32/3*T^4*a1^3*b1^2-13*T^4*a1*b1^4-4419/64*
T^2*a2*a1^2+6283/64*T^2*a2*b1^2+77/8*T^2*a2*b2^2+259/90*T^4*X^7*b1^2-1655/252*
T^2*X^7*a1^2+1273/252*T^2*X^7*b1^2+35411/37800*T^10*X^2*a1+32243/3024*T^8*X^4*
a1-25127/1260*T^8*X^2*a2+59/3*T^2*X^3*a2^2-27/2*T^2*X^3*b2^2+785/24*T^2*X^2*a1
^3-286/45*T^6*a1*a2^2+109/45*T^6*a1*b2^2-2377/90*T^4*X^5*a1^2+477/10*T^4*X^5*
b1^2+109/405*T^2*X^9*a1^2+71/2268*T^2*X^9*b1^2+953/945*T^4*X^7*a1^2-37161/80*T
^6*a1*b1^2-32737/540*T^6*X^3*a1^2+22709/180*T^6*X^3*b1^2+4753/540*T^6*X^2*a1^3
-135/16*T^2*a1*a2^2+947/16*T^2*a1*b2^2-11/45*T^6*X*a1^4+9/5*T^6*X*b1^4+77/27*T
^4*X^3*a1^4+13/3*T^4*X^3*b1^4+779/3150*T^10*a1*b1^2+68/4725*T^12*X*a1^2+37/
1575*T^12*X*b1^2+T^6*X^4*a1*b1^2+137/16*T^4*X^2*a1*b1^2+116/42525*T^3*X^10*b1*
a2-16/8505*T^3*X^10*a1*b2-17*X*T*a2^2*b2-16*X^2*a2*a1^2*b1^2+4/4725*T^11*X^2*
b1*a2-22/2835*T^9*X^4*a1*b2+4/405*T^9*X^4*b1*a2+16/2025*T^7*X^6*a1*b2-8/1575*T
^7*X^6*b1*a2+22/1575*T^5*X^8*a1*b2-8/675*T^5*X^8*b1*a2-4/25*T^5*X^5*b2*a1^2+4/
25*T^5*X^5*b2*b1^2-2/6075*T*X^12*a1*b2+4/8505*T*X^12*b1*a2-2/4465125*X^19+16/3
*T^2*X^3*a1*a2*b1^2+70/3*T^2*X^3*a1^2*b1*b2-80/9*T^4*X^4*b2*a1*b1+38/9*T^2*X^6
*b2*a1*b1-135/2*T^2*X^2*b2*a1*b1-46*T^2*X^2*b1*a2*b2-34/3*X^3*a1*a2*b1*b2-15/2
*X*a1*a2*b1*b2+2/5*T^6*X^2*b2*a1*b1-297/4*T^2*X*a1^2*b1*b2+691/4*T^2*X*a1*a2*
b1^2-1/178605*X^17+1411/12*T^4*X*b2^2+521/8*T^4*a1*a2^2+641/24*T^4*a1*b2^2-55/
3*T^2*X^4*a2+569/6*T^4*X*a2^2-7*b1^3*a2*b2-1/2*a1*b1^2*a2^2+13/2*a1*b1^2*b2^2-\
135/2*T^2*X*a2^2+249/4*T^2*X*b2^2-1105/36*T^6*X*b2^2-1181/40*T^6*a2*a1^2-6953/
120*T^6*a2*b1^2-4385/36*T^4*X^4*a2+83/28350*T^8*X^6*a2-151/12600*T^12*X^2*a1-\
1703/22680*T^10*X^4*a1+1243/28350*T^10*X^4*a2-86/567*T^10*X^3*a1^2-376/4725*T^
10*X^3*b1^2+193/18*T^2*X^6*a2+91/10*T^2*X^5*a2^2+161/20*T^2*X^5*b2^2+709/144*T
^2*X^4*a1^3+41/6*T^4*a2*b2^2-143/18*T^6*X^2*a2+721/90*T^6*X*a2^2-127/12*X^2*a1
^3*b1^2-81/8*X^2*a1*b1^4-35/4*X*a1^2*a2^2+1/2*X*a1^2*b2^2+13/4*X*a2^2*b1^2+5*X
*b1^2*b2^2-21/4*a2*a1^2*b1^2+23/2*T^4*X^3*a2^2-199/36*T^4*X^3*b2^2+101/16*X^2*
a1*a2^2+23/16*X^2*a1*b2^2-595/64*X^2*a2*a1^2-1381/64*X^2*a2*b1^2-55/12*X^4*a2*
a1^2-3/4*X^4*a2*b1^2-191/12*X^3*a1^2*b1^2-7/15*X^6*a1*a2^2-8/15*X^6*a1*b2^2-77
/72*X^6*a2*a1^2+57/40*X^6*a2*b1^2-17/15*X^5*a1^3*a2-2/5*X^5*b1^3*b2+1/3*a1^3*
b1*b2-a1*b1^3*b2-9*X*a1^4*b1^2-6*X*a1^2*b1^4+7*X*a1*a2^3-7*X*b1*b2^3+17/3*X^3*
a2^2*b1^2-2/3*X^3*b1^2*b2^2-26/4725*X^11*a1*a2-13/675*X^11*b1*b2-83/3150*X^10*
a1*b1^2-43/24*X^4*a1*a2^2-65/24*X^4*a1*b2^2+7/6*X^4*a2*b2^2-5*X^3*a1^2*a2^2-\
295/8*X^3*a1*a2+65/24*X^3*b1*b2-509/840*X^7*a1*a2-1933/2520*X^7*b1*b2+493/756*
T^10*X^2*a2-139/1350*T^6*X^6*a2-11897/420*T^8*X^2*a1-821/280*T^8*a1*b1^2-181/
90*T^6*X^4*a2+23717/7560*T^8*X^4*a2+577/378*T^8*X^3*a1^2+83/84*T^8*X^3*b1^2-76
/675*T^6*X^7*a1^2+8/63*T^6*X^7*b1^2+661/6*T^4*a2*a1^2+17/2*T^4*a2*b1^2+1/33075
*T^14*X^2*a1-11/675*T^12*X^4*a1-2561/212625*T^10*X^6*a1+2321/212625*T^6*X^10*
a1+223/127575*T^4*X^12*a1+71/297675*T^2*X^14*a1-3223/4536*T^8*X^6*a1-2/315*T^8
*X^5*a1^2-3/175*T^8*X^5*b1^2+30727/113400*T^6*X^8*a1+968/8505*T^4*X^9*a1^2+139
/2835*T^4*X^9*b1^2-77/48600*T^2*X^12*a1-5/3402*T^2*X^12*a2-25/42*T^8*X^2*a1^3-\
1154/675*T^6*X^5*a1^2-519/50*T^6*X^5*b1^2+2/14175*T^2*X^11*a1^2+32/4725*T^2*X^
11*b1^2-7759/340200*T^4*X^10*a1+2923/85050*T^4*X^10*a2+49/6*T^2*a1^4*a2+1/2*T^
2*b1^4*a2+1271/36*T^4*X*a1^4-569/6*T^4*X*b1^4+229/24*X*a1^3*a2-117/8*X*b1^3*b2
-373/36*X^3*a1^3*a2-35/12*X^3*b1^3*b2-27757/840*T^8*X*a1^2+45359/840*T^8*X*b1^
2+41/45*T^6*X^4*a1^3-5971/144*T^4*X^2*a1^3+2/2025*X^11*T*a1^2*b1-341/54*T^3*X^
6*a1*b2+731/90*T^3*X^6*b1*a2-8/3*T*X^2*b1^3*a1^3+343/12*X*T*a1^4*b1+61/2*X*T*
a1^2*b1^3-125/2*T^3*X^4*a1*b2+1441/12*T^3*X^4*b1*a2+269/5*T^5*X^2*a1*b2+1399/
60*T^5*X^2*b1*a2+38/5*T*X^6*a1*b2-383/60*T*X^6*b1*a2-25/63*T^3*X^8*a1*b2+394/
945*T^3*X^8*b1*a2-1/45*T^9*X^2*a1*b2-368/945*T^9*X^2*b1*a2+2/4725*T^11*X*a1^2*
b1+2/405*X^3*T^9*a1^2*b1-4/175*X^5*T^7*a1^2*b1+68/4725*X^7*T^5*a1^2*b1-46/8505
*X^9*T^3*a1^2*b1+313/315*T*X^8*b1*a2-3/70*T*X^8*a1*b2+353/14175*T*X^10*a1*b2+
208/14175*T*X^10*b1*a2+62/135*T^7*X^4*a1*b2-36/35*T^7*X^4*b1*a2-206/675*T^5*X^
6*a1*b2+16/675*T^5*X^6*b1*a2+45/2*T^5*X^4*a1*b2-1063/90*T^5*X^4*b1*a2-8/315*T^
2*X^7*a1^2*b1^2-8/3*T*X^2*a1^5*b1+5/9*T^5*X^3*b2*a1^2-71/15*T^5*X^3*b2*b1^2+
263/10*T^5*X*b2*a1^2+249/2*T^5*X*b2*b1^2+11/3*T^3*X^5*b2*a1^2-41/5*T^3*X^5*b2*
b1^2-131/315*T*X^7*b2*a1^2-53/63*T*X^7*b2*b1^2+203/12*X*T^3*b2*a1^2-2397/4*X*T
^3*b2*b1^2+160/9*T^3*X^3*b2*a1^2-40/3*T^3*X^3*b2*b1^2+89/10*T*X^5*b2*a1^2+19/
10*T*X^5*b2*b1^2-457/12*T*X^3*b2*a1^2+79/4*T*X^3*b2*b1^2-19*T^4*X*a1*a2*b1^2-\
14/3*T^4*X*a1^2*b1*b2-77/4*T^4*X^2*b2*a1*b1-13*T^4*X^2*b1*a2*b2-113/2*X*T*a2*
a1*b1-2015/64*a2*a1^2-1/22325625*T^20*X+269/6*T^4*X^4*a1*b1^2+2429/180*T^2*X^6
*a1*b1^2+589/6*T^2*X^3*a1^2*b1^2+3/70*T^2*X^8*a1*b1^2-2*T^2*X^2*a1^3*b1^2+3*T^
2*X^2*a1*b1^4+1/15*X^8*b2*a1*b1-104/496125*X^15-136/13395375*T^4*X^15-2/178605
*T^2*X^17+92/127575*T^4*X^13+1336/4465125*T^2*X^15-536/42525*T^4*X^11+8/42525*
T^2*X^13-94/14175*X^13+5/16*a1^5-1556/14175*X^11-24/7*X^7-1174/2835*X^9+2899/
384*a1^3+351/4*T^2*X*a1^2*b1^2-1533/8*T^2*X^2*a1*b1^2-167/105*T^8*b2*a1*b1-2*T
^2*X^5*a1^2*b1^2-423/32*T^2*b2*a1*b1+10*T^2*a2*a1^2*b1^2-59/15*T^6*b1*a2*b2+
647/4*T^4*b1*a2*b2-69/20*T^6*X^2*a1*b1^2-1373/8*T^2*b1*a2*b2-22/5*T^6*X*a1^2*
b1^2-58/3*T^4*X^3*a1^2*b1^2-35401/360*T^6*X*a1*a2-8739/40*T^6*X*b1*b2-7*a1^2*
b1*a2*b2+443/48*T^2*X^4*a1*b1^2-3833/60*T^6*b2*a1*b1-16*T^2*X^2*a2*b2^2+39/8*X
^2*b1*a2*b2+393/32*X^2*b2*a1*b1+9*X^4*b2*a1*b1-31/4*X^4*b1*a2*b2-11*X*a1*a2*b2
^2+11*X*a2^2*b1*b2-12/5*X^5*a1^2*b1*b2+37/15*X^5*a1*a2*b1^2-47/45*X^6*b1*a2*b2
-47/36*X^6*b2*a1*b1-2/675*T^11*a2*b2+8/496125*T^15*a1*b1+356059/480*T^7*a1*b1+
71/135*T^9*a2*b2-1987/2100*T^11*a1*b1+319/60*T^7*a2*b2-11/4725*T^13*a1*b1+4939
/315*T^9*a1*b1-11671/60*T^5*a2*b2-223/4*T*a2*b2+1433/12*T^3*a2*b2-81/5*X^5-\
2063/12*T^2*X^3*a1*a2-929/12*T^2*X^3*b1*b2+512/2835*T^2*X^9*a1*a2+101/2835*T^2
*X^9*b1*b2+4/2835*J*T^2*X^11*b2+32/127575*J*T^4*X^13*b1-592/4465125*J*T^2*X^15
*b1-105*J*T^2*a1*b2+387/2*J*T^2*b1*a2-23/6*J*X^3*b2*a1^2+17/2*J*X^3*b2*b1^2-\
115/32*b2*a1*b1+17/8*b1*a2*b2+1057/6*T^4*b2*a1*b1+193/45*T^6*X^2*a2*a1^2-7/3*T
^6*X^2*a2*b1^2+1/14*T^8*X^2*a1*b1^2-16/675*T^6*X^5*a1*a2-18/25*T^6*X^5*b1*b2+
428/945*T^4*X^7*a1*a2-22/945*T^4*X^7*b1*b2-503/4*T^4*X*a1^2*b1^2-577/12*T^2*X*
a1^3*a2+725/4*T^2*X*b1^3*b2-25/3*T^2*a1^3*b1*b2-7*T^2*a1*b1^3*b2+3113/72*T^4*X
^3*a1*a2+171/8*T^4*X^3*b1*b2+11*T^4*X^2*a1*a2^2+2*T^4*X^2*a1*b2^2+115/9*T^4*X*
a1^3*a2-80/3*T^4*X*b1^3*b2+563/24*T^4*X^2*a2*a1^2+79/8*T^4*X^2*a2*b1^2+53/8*X*
a1^2*b1*b2+13/8*X*a1*a2*b1^2+35/12*X^3*a1^2*b1*b2-47/4*X^3*a1*a2*b1^2-40/3*J*X
*T^3*a1^2*b2^2+8*J*X*T^3*b1^2*a2^2+8*J*X*T^3*b1^2*b2^2+8/15*J*T^8*X*a2*a1*b1+
128/9*J*T^3*X^4*b2*a1*b1-24/5*J*T^5*X^2*b2*a1*b1-16/5*J*T^5*X^2*b1*a2*b2-32/9*
J*T^3*X^4*b1*a2*b2-248/45*J*T*X^6*b2*a1*b1+40/3*J*X^3*T^2*a1*a2*b2+8/9*J*X^3*T
^4*a1*a2*b2+8/3*J*T^4*X^2*a2*a1^2*b1+8/3*J*X^5*T^2*a1*a2*b2-16*J*T*X^2*a2*a1^2
*b1^2-16/3*J*X*T^3*b2*a1^2*b1+88*J*X*T^3*a2*a1*b1^2-8*J*X*T*a1*a2*b2^2+8*J*X*T
*b1*a2^2*b2-5663/32*T*a1*b1+968/2835*J*T^2*X^9*b2-58*J*X*T^2*b1^5-227/90*J*T^3
*X^8*a1+2617/32*T^2*X^3*b1^2+747/20*X^5*b1*T+39697/60*T^5*X*b1+3553/64*T^4*X*
b1^2-6265/18*T^3*X^3*b1+73301/64*X*T^2*b1^2-10/3*T^5*X^3*b1+178/5*T^3*X^5*b1-\
514/63*T*X^7*b1+34558/35*T^7*X*b1-783/64*X^5*b1^2-4061/192*X^3*b1^2-207446/315
*T^8*X-21116/945*T^10*X+31516/315*T^8*X^3+6376/75*T^6*X^5+2264/945*T^4*X^7-\
1060/567*T^2*X^9-108/5*X^5*T^4-856/135*X^3*T^6+344/21*X^7*T^2+769/8*T^2*X*a1*
a2-1397/8*T^2*X*b1*b2-2299/90*T^6*X^3*a1*a2+1741/90*T^6*X^3*b1*b2-349/45*T^4*X
^5*a1*a2+434/15*T^4*X^5*b1*b2+148/9*T^2*X^3*a1^3*a2+10/3*T^2*X^3*b1^3*b2+67/3*
J*X^2*a1^3*b1-7*J*X^2*a1*b1^3+47/6*J*X^4*a1^3*b1+21/2*J*X^4*a1*b1^3+14/45*J*X^
8*a2*b2-122/45*J*T^8*X*b1^3+569/240*J*X^6*a1*b1-16/45*J*X^5*a1^4*b1+16/15*J*X^
5*a1^2*b1^3+12134/45*J*T^6*X^3*b1+137/945*J*T^10*X*b1-20296/4725*J*T^10*X*b2-\
10831/315*J*T^8*X^3*b1-2686/4725*J*T^6*X^7*b1+1190/3*J*X*T^4*b2+1396/9*J*X^3*T
^4*b2+416*J*X*T^2*b2-2*J*X^3*a2^2*b2-68/5*J*X^5*T^2*b2+22/4725*J*T^12*X*b2-14/
15*J*X^8*a1*b1+313/3150*J*X^10*a1*b1-21*J*a2*a1^2*b1-35/2*J*b2*a1*b1^2+65/2*J*
X^2*a2*b2+11/6*J*X^4*a2*b2-11/30*J*X^6*a2*b2-67/4*J*T*a1*b2^2+1237/15*J*T^5*X*
b2^2-1363/17010*J*T^4*X^9*b1+20/9*J*X^3*a1^4*b2+4/3*J*X^3*b1^4*b2+16/135*J*X^6
*b2*a1^3+38/9*J*X^4*b2*a1^3-4/3*J*X^4*a2*b1^3+34/15*J*X^5*b1*a2^2+2*J*X^5*b1*
b2^2+77/2*J*X*b2*a1^2+63/2*J*X*b2*b1^2+62/15*J*X^5*a1^2*b1+166/315*J*X^7*b2*a1
^2-2/45*J*X^7*b2*b1^2+4/6075*J*X^12*a1*b2-8/8505*J*X^12*b1*a2-4/2025*J*X^11*a1
^2*b1+166/2835*J*X^10*a1*b2+256/14175*J*X^10*b1*a2-224/27*J*T^6*X^3*b1^3+4442/
4725*J*T^10*a1*b2+76/135*J*T^10*b1*a2-10709/4725*J*T^10*X^3*b1-796/2835*J*T^10
*X^3*b2+2053/1050*J*T^8*X^5*b1-458/1575*J*T^8*X^5*b2-778/4725*J*T^8*X^7*b1-754
/14175*J*T^6*X^9*b1+1408/893025*J*T^7*X^10*a1-4/4725*J*T*X^13*a1^2+2168/212625
*J*T^5*X^10*a2+301/2*b1*T*X^3-4775/2*b1*X*T^3-415/4*b1*X*T+16/7875*J*T^6*X^11*
b1-314/99225*J*T^14*X*b1-16/3*J*T*a1^3*a2^2-5/6*J*X^7*a1^2*b1-22/105*J*X^8*b1*
a2+19/35*J*X^8*a1*b2-16/15*J*X^6*a1*b2-43/90*J*X^6*b1*a2-1156/3*J*T^6*X*b2-1/6
*J*X^3*b1*a2^2-11/6*J*X^3*b1*b2^2-8/9*J*T*X^7*a2^2-248/315*J*T^8*a1*b2+1919/
105*J*T^8*b1*a2+208/315*J*T^7*a1*b2^2-3922/315*J*T^7*X*a1^2+6977/45*J*T^5*X^3*
a1^2+8902/315*J*T^8*X*b2-4/9*J*T^8*a1^3*b1+4/15*J*T^8*a1*b1^3+16/315*J*T*X^7*
b1^4-8/9*J*T*X^7*b2^2+44/3375*J*T^10*X^5*b2-116/33075*J*T^8*X^7*b2-796/127575*
J*T^6*X^9*b2-2416/225*J*T^6*X^5*b2+4/4725*J*T^14*X*b2+52/42525*J*T^12*X^3*b2+4
/2835*J*T^4*X^11*b2-52/42525*J*T^2*X^13*b2+34/315*J*T^10*X^5*b1-68/496125*J*T^
16*X*b1+16/99225*J*T^14*X^3*b1+176/1488375*J*T^10*X^7*b1-104/27*J*T^3*X^3*a1^4
+68/45*J*T*X^5*a1^4-4/42525*J*T*X^14*a1-376/127575*J*T^3*X^12*a1-8/6075*J*T^3*
X^11*a1^2-1394/4725*J*T^5*X^8*a2-1639/315*J*T^9*X^2*a2-2/1215*J*T*X^12*a2-256/
4725*J*T^11*X*a1^2-416/9*J*T*X^3*a1^4+52/9*J*T^5*X*a1^4+8/81*J*T^3*X^8*a1^3+
3613/225*J*T^5*X^6*a1-8/225*J*T^5*X^5*a2^2-644/135*J*T^5*X^4*a1^3+88/3*J*T^5*
a1*a2^2-218/3*J*X*T^3*a1^4+32/9*J*T^3*X^2*a1^5-19/567*J*T^3*X^10*a1+176/63*J*T
^7*X*a2^2-16/21*J*T^7*a1*a2^2+8/212625*J*T*X^16*a1+142/8505*J*T^12*X^3*b1+64/
945*J*T^7*X*a1^4-64/14175*J*T*X^10*a1^3+568/45*J*T^5*X^3*a2^2-2161/45*J*T^5*X^
2*a1^3-16/25515*J*T^3*X^12*a2+12*J*T*X^3*a2^2-517/6*J*T*X^2*a1^3-17/2*J*X*T*a1
^4+579/16*J*T*a2*a1^2-4/4725*J*T^13*X^2*a1+4/2835*J*T^13*X*a1^2+152/2025*J*T^
11*X^4*a1-232/14175*J*T^11*X^3*a1^2-92/1701*J*T^9*X^6*a1-116/14175*J*T^9*X^5*
a1^2+256/3969*J*T^7*X^8*a1+128/14175*J*T^7*X^8*a2-64/42525*J*T^13*X^4*a1-64/
30375*J*T^11*X^6*a1+176/297675*J*T^9*X^8*a1+11/105*J*T^11*X^2*a1-8*J*T^3*a2*a1
^2-232/14175*J*X^11*T*a1^2+52/3*J*T*X^4*a2+75*J*T*X^2*a2+260/9*J*T^3*X^3*a2^2-\
1181/18*J*T^3*X^2*a1^3-8744/945*J*T^7*X^3*a1^2-1616/99225*J*T^7*X^7*a1^2+2684/
135*J*T^3*X^6*a2+1348/45*J*T^3*X^5*a1^2+128/45*J*T^3*X^5*a2^2-13/315*J*T*X^8*
a2+139/54*J*T^9*X^4*a1-32/405*J*T^9*X^2*a1^3+23614/14175*J*T^7*X^6*a1-8/3*J*T*
X^4*a2^3+16/189*J*X^7*T^3*a2^2-376/405*J*T^3*X^6*a1^3-677/85050*J*T*X^12*a1-41
/4*J*T*a1*a2^2-391/9450*J*T^5*X^8*a1-608/2025*J*T^5*X^6*a1^3-320*J*T^3*X^2*a2+
28/9*J*T^3*X^4*a1^3-212/3*J*X*T^3*a2^2-155/3*J*T^3*a1*a2^2-54/5*J*T*X^5*a2^2-\
157/4*J*T*X^4*a1^3-1528/225*J*T^5*X^5*a1^2-56/15*J*X^7*T^3*a1^2+1712/4725*J*X^
7*T^5*a1^2-992/8505*J*X^9*T^3*a1^2-388/45*J*T^9*X*a1^2+148/945*J*T^9*a2*a1^2-\
4987/9450*J*T*X^10*a1-2783/14175*J*T*X^10*a2-86*J*T^5*X^2*a2-74/45*J*T*X^6*a2+
401/105*J*T*X^7*a1^2+401/135*J*T*X^6*a1^3+1041/64*X*a1^2+411/64*X*b1^2-345/16*
a1*X^4-31715/48*a1*T^4-184/5*X^5*T^2+280*X^3*T^4-1576/3*X*T^6+4/189*J*T^9*X*a2
^2-10631/945*J*T^7*X^4*a1-16/35*J*T^7*X^3*a2^2+1832/945*J*T^7*X^2*a1^3+344/567
*J*X^3*T^9*a1^2-2656/4725*J*X^5*T^7*a1^2+16/27*J*T^5*X^3*a1^4-32/135*J*T^3*X^5
*a1^4-196/6075*J*T^5*X^10*a1+244/8505*J*T^5*X^9*a1^2+256/637875*J*T^5*X^12*a1+
16/9*J*T^3*a1^4*a2-3/7*J*T^3*X^8*a2+3013/30*J*T^5*a2*a1^2-104/945*J*T^7*X^6*a2
-1114/105*J*T^7*X^4*a2+8/99225*J*T*X^14*a2+68/945*J*T^11*X^2*a2+130/567*J*T^9*
X^4*a2+138/5*J*T^5*X*a2^2+272/2835*J*T^7*X^4*a1^3-45/2*J*X^2*b1*a2+54*J*X^2*a1
*b2-71/6*J*X^4*b1*a2+10*J*X^4*a1*b2+16/3*J*X^2*a1^5*b1+16/3*J*X^2*a1^3*b1^3-16
/15*J*T^5*a1^3*b1^2-16/5*J*T^5*a1*b1^4-56/9*J*T^3*X^3*b1^4-12/5*J*T*X^5*b1^4+8
/2025*J*T^3*X^11*b1^2-8/189*J*T^11*X*b1^2+2176/2835*J*X^3*T^9*b1^2+373/6*J*X^3
*T^4*b1^3-2912/3*J*X*T^4*b1^3+8/25*J*T^6*X^5*b1^3+98/9*J*X^3*a1^4*b1+52/3*J*X^
3*a1^2*b1^3-41/2*J*T^2*a2*b2+24067/3150*J*T^10*a1*b1-142/2835*J*T^12*a1*b1-16/
33075*J*T^14*a1*b1+44/675*J*T^10*a2*b2+16/315*J*T*X^7*a1^4-68/135*J*X^6*a1^3*
b1+28/45*J*X^6*a1*b1^3+8/3*J*a2*a1^4*b1+16/3*J*b2*a1^3*b1^2-8*J*a2*a1^2*b1^3-4
*J*b2*a1*b1^4+3/2*J*X*a1^4*b1+3*J*X*a1^2*b1^3+76/945*J*T^9*X*b2^2-334/135*J*T^
9*a1*b1^2-208/945*J*T^7*X^3*b2^2+32/105*J*T^7*X*b1^4-17734/105*J*T^7*X*b1^2-\
3133/15*J*T^5*X^3*b1^2+22/42525*J*X^12*a1*b1+3199/4*J*T^5*a1*b1^2+8*J*a1*b1*a2
^2+7*J*a1*b1*b2^2+11/2*J*b1^2*a2*b2+32/297675*J*X^14*a1*b1-332/5*J*T^3*X^5*b1^
2-16/15*J*T^3*X^5*b2^2-4/15*J*X^5*a2^2*b2+646/5*J*T^8*a1*b1-4*J*T^4*X^5*b1^3-\
16/315*J*T^2*X^7*b1^3-83/3*J*T*a1^3*b1^2-21/2*J*T*a1*b1^4+7/5*J*X^5*b2*a1^2+13
/5*J*X^5*b2*b1^2-16/3*J*T^2*a1^5*b1-11/2*J*X*b1*a2^2-25/2*J*X*b1*b2^2+8/3*J*T*
a1^3*b2^2+121/105*J*T*X^7*b1^2+554/2835*J*X^9*a1^2*b1-32/2835*J*X^11*T*b1^2+
168*J*T^3*a2*b1^2+9/2*J*a1^2*a2*b2+304/945*J*X^7*T^3*b2^2-8/9*J*T^5*X^3*b2^2+4
/675*J*X^10*a2*b2+4/27*J*X^8*a1^3*b1-4/45*J*X^8*a1*b1^3-6*J*X^2*a2*b1^3-J*X^2*
b2*a1^3-92/2835*J*X^9*b2*b1^2-296/2835*J*T^6*X^7*b2+1373/30*J*T^6*X*b1^3+8/63*
J*X^7*b1*a2^2-16/315*J*X^7*b1*b2^2-16/9*J*X*T^4*a1^4*b1+16/3*J*X*T^4*a1^2*b1^3
+32/9*J*X^3*T^2*a1^4*b1-32/3*J*X^3*T^2*a1^2*b1^3+32/15*J*X^6*T^4*b1*a2-20/27*J
*X^6*T^4*a1*b2-4/45*J*T^8*X^3*a1^2*b1-7*J*X*a1*a2*b2+929/6*J*T^4*X^2*b1*a2-134
*J*T^4*X^2*a1*b2+352/8505*J*X^9*T^3*b1*b2+80/63*J*T^7*X^3*b1*b2+16/9*J*X^6*T^2
*a2*b2-121/6*J*X^5*T^2*a1^2*b1+4/21*J*T^8*X*b2*a1^2-12/35*J*T^8*X*b2*b1^2-86/
1488375*T^16*X^3+1177/297675*T^16*X-712/1488375*T^12*X^7-124/23625*T^12*X^5-\
11176/42525*T^12*X^3+404/496125*T^8*X^11-21934/893025*T^8*X^9+67336/99225*T^8*
X^7-28/9*T^4*X^4*a2*a1^2+16/3*T^4*X^4*a2*b1^2-85/24*T^2*X^5*a1*a2-313/40*T^2*X
^5*b1*b2-78*T^2*X^2*a1*a2^2-24*T^2*X^2*a1*b2^2-704/4725*T^10*X*a1*a2-1289/4725
*T^10*X*b1*b2+190/189*T^8*X^3*a1*a2+167/315*T^8*X^3*b1*b2-1403/252*T^8*X*a1*a2
+1069/84*T^8*X*b1*b2+23/45*T^2*X^6*a2*a1^2-31/45*T^2*X^6*a2*b1^2-875/4*T^2*X^2
*a2*a1^2-565/4*T^2*X^2*a2*b1^2-9*T^2*X*a1^2*a2^2-28*T^2*X*a1^2*b2^2+3*T^2*X*a2
^2*b1^2+34*T^2*X*b1^2*b2^2+12491/24*T^4*X*a1*a2+7147/8*T^4*X*b1*b2-8/5*J*T*X^5
*b2*a1^2*b1+8/3*J*T*X^5*a2*a1*b1^2+8/3*J*X^4*T^2*a2*a1^2*b1+1/826875*T^16*X^5-\
26/40186125*T^12*X^9-52/13395375*T^10*X^11-46/13395375*T^8*X^13-152/200930625*
T^6*X^15+1/2679075*T^4*X^17+2/13395375*T^18*X^3+8/4465125*T^14*X^7+2/13395375*
T^2*X^19+26/1488375*T^18*X-8/18375*T^14*X^5-152/33075*T^14*X^3+13192/99225*T^
14*X+4796/13395375*T^10*X^9-6344/297675*T^10*X^7-20*J*X*T^4*a1*a2*b2+24*J*T*X^
2*b1*a2*b2-8*J*T*a1^2*b1*a2*b2+32/15*J*T^6*X^3*a2*a1*b1-16*J*X^2*T^2*a1^2*a2*
b2+16*J*X^2*T^2*a1*b1*a2^2+16/105*J*T*X^8*b2*a1*b1+8*J*X*a1*b1^2*a2*b2+26*J*T^
3*X^2*b2*a1*b1+416/315*J*T^2*X^7*a2*a1*b1+92*J*X^2*T^2*a2*a1^2*b1+16/45*J*T^4*
X^5*a2*a1*b1+30*J*T*X^2*b2*a1*b1+40/3*J*X*T^2*a1^3*b1*a2-8*J*X*T^2*a1*b1^3*a2-\
328/15*J*X^6*T^2*a1*b1+1563/16*J*X^4*T^2*a1*b1+656/315*J*T^2*X^7*a1^2*b1+24*J*
T*X^2*a1*a2^2+16*J*T^3*a2*a1^2*b1^2-80/9*J*T^3*a1^3*b1*b2+16/3*J*T^3*a1*b1^3*
b2+3403/15*J*T^5*b2*a1*b1+412/135*J*X^4*T^6*a1*b2+8/5*J*X^4*T^6*b1*a2+173/3*J*
X^4*T^4*b1*a2-425/9*J*X^4*T^4*a1*b2-104/3*J*X^2*T^2*b2*a1^3+68*J*X^2*T^2*a2*b1
^3-53*J*X*T*b2*b1^3-175*J*T^3*X^2*a2*b1^2-3448/7875*T^10*X^5+8/23625*T^6*X^13-\
9064/637875*T^6*X^11+2008/42525*T^6*X^9-1/200930625*X^21+19/2*J*T*a2*b2^2-4/45
*J*T^8*X^3*b1^3-287/3*J*T^4*a1*b2-2497/6*J*T^4*b1*a2-8/3*J*X^3*T^2*b2^3+10/3*J
*X*a1^4*b2+6*J*X*b1^4*b2+2*J*X*a2^2*b2+8*J*T^2*b1*a2^3+8*J*T^2*a1*b2^3-2*J*T*
b1^4*a2-12*J*T^3*a2*b2^2-1016/105*J*T^7*a2*b1^2-395/16*J*T*a2*b1^2+4/1575*J*T^
13*X*b1^2-8/1575*J*T^11*X^3*b1^2-4/175*J*T^9*X^5*b1^2-52/42525*J*T*X^13*b1^2+
26/3*J*T*X^3*b2^2+19/2*J*X*T*b1^4-2144/315*J*T^7*X*b2^2-3062/35*J*T^7*a1*b1^2+
64/893025*J*T^3*X^14*a1-14123/1890*J*T^9*X^2*a1+47/226800*X^12*a1-29/68040*X^
12*a2+1103/2381400*X^14*a1+181/992250*T^16*a1-467/198450*T^14*a2-481/2520*X^8*
a2+16/45*X^6*a2-3/8*a2*b2^2+62093/75600*T^12*a1+3109/113400*T^12*a2+907/88200*
T^14*a1-253121/2520*T^8*a2-31181/18900*T^10*a2+871/15*T^6*a2-2/3*X^4*a1^5+13/8
*a1^3*b1^2+21/16*a1*b1^4+113/2976750*X^16*a1-5639/56700*X^10*a2-1723/48*T^6*a1
^3+5/9*T^4*a1^5-307/8*T^2*a2^3+551/24*T^2*a1^5-331/1512*X^9*a1^2-619/7560*X^9*
b1^2-13/315*X^9*a2^2-32/945*X^9*b2^2+193/240*X^6*a1^3+59/2*X*a2^2-85/4*X*b2^2-\
2/2835*X^13*a1^2-17/14175*X^13*b1^2-1785/64*a2*b1^2+11297/1512*T^8*a1^3+59/
9450*X^10*a1^3-17/6*X^4*a2^3-11/810*X^11*a1^2-1499/56700*X^11*b1^2-21/10*X^5*
a2^2-19/20*X^5*b2^2-43/24*a1^4*a2-17/8*b1^4*a2+3*X*b1^6-107/180*X^5*a1^4-9/5*X
^5*b1^4+83/6*X^3*a2^2-25/12*X^3*b2^2+17/24*X^3*a1^4-47/24*X^3*b1^4-11/24*X^2*
a1^5+11/2*T^4*a2^3+131/16*a1*a2^2+97/16*a1*b2^2-9/2*a1^3*a2^2+5/2*a1^3*b2^2-\
373/5670*T^10*a1^3-4/45*X^6*a1^5-2/45*T^6*a2^3-4/45*X^6*a2^3-61/126*X^7*a2^2-\
115/252*X^7*b2^2+8/13395375*X^18*a1-1/3*a1^5*b1^2-5/3*a1^3*b1^4-a1*b1^6-8/135*
T^6*a1^5+1/165375*T^16*a2-2/4465125*T^18*a1+47/198450*X^14*a2+29/4465125*X^16*
a2+17/14175*X^11*a2^2-1/567*X^11*b2^2+8/2835*X^9*a1^4+22/2835*X^9*b1^4+a1^2*a2
^3-b1^2*a2^3+X*a2^4-X*b2^4-841/7560*X^8*a1^3+1/42525*T^12*a1^3+11/42525*X^12*
a1^3-23/1488375*X^15*a1^2-1/4465125*X^15*b1^2-7/45*X^7*a1^4+1/5*X^7*b1^4+5/8*X
^2*a2^3-1/9*X^3*a1^6+1/3*X^3*b1^6+13/6*T*X^3*a1*a2*b2-34/15*T^5*X*a1*a2*b2+256
/3*T^5*X*a2*a1*b1-38*T^3*X^3*a2*a1*b1+56/3*J*T^3*X^2*b1*a2*b2+12*J*T*X^4*b1*a2
*b2-16/45*J*T*X^6*b1*a2*b2-32/15*J*T^5*X^4*b2*a1*b1+128/135*J*T^3*X^6*b2*a1*b1
-121/3*J*T*X^4*b2*a1*b1-55*J*X*T*b2*a1^2*b1+45*J*X*T*a2*a1*b1^2+163*J*X*T^2*a1
*a2*b2+706/315*T*X^7*a2*a1*b1-225/2*X*T^3*a1*a2*b2+18/5*T*X^5*a1*a2*b2+22/15*T
*X^5*a2*a1*b1+26/9*T^3*X^5*a2*a1*b1+602/45*T^5*X^3*a2*a1*b1+4/15*T^6*X^2*b1*a2
*b2-16/135*T^4*X^6*b2*a1*b1-4/105*T^2*X^8*b2*a1*b1-4/15*T*X^7*a1*a2*b2+92/3*X*
T*a1^3*b1*a2-28*X*T*a1*b1^3*a2+8/45*T^6*X^4*b2*a1*b1+2*T^2*a1^2*b1*a2*b2+4/45*
T^2*X^6*b1*a2*b2-41/3*T^2*X^4*b1*a2*b2+179/4*T^2*X^4*b2*a1*b1+4/9*T^4*X^4*b1*
a2*b2+4/3*T*X^4*b1^2*a2*b2-2*X^2*a1^2*b1*a2*b2-27*T*X^2*a1^2*a2*b2+15*T*X^2*b1
^2*a2*b2-46/3*T^3*X^2*a2*a1^2*b1-56/45*J*T^6*X*a1*a2*b2-141*J*X*T^2*a2*a1*b1+
12/5*J*T^6*X*a2*a1*b1-68/15*J*X^5*T^2*a2*a1*b1+44/3*J*X^3*T^2*a2*a1*b1-124/3*J
*X^3*T^4*a2*a1*b1-352*J*X*T^4*a2*a1*b1-152/3*J*T*X^3*b2*a1^2*b1-8/5*J*T^5*X*b2
*a1^2*b1-8/5*J*T^5*X*a2*a1*b1^2-16/9*J*T^3*X^3*b2*a1^2*b1+16/3*J*T^3*X^3*a2*a1
*b1^2-4/3*T*X^4*a2^2*a1*b1-8/3*T*X^4*a1*b1*b2^2-20/9*T*X^3*a1^3*b1*a2+4/3*T*X^
3*a1*b1^3*a2+8/3*T^3*X^2*a1^2*a2*b2-8/3*T^3*X^2*a2^2*a1*b1-20/9*X*T^3*a1^3*b1*
a2+4/3*X*T^3*a1*b1^3*a2-4/9*T^3*X^4*a2*a1^2*b1-4*T*X^2*a1*a2^2*b2-4*T*X^2*b1*
a2*b2^2-4/45*T*X^6*a2*a1^2*b1-16/45*T*X^6*b2*a1*b1^2-8/3*T*X^4*a2*a1^2*b1-35/3
*T*X^4*b2*a1*b1^2-16/3*T*X^3*b2*a1^2*b1^2-4*X*T*a1^3*a2*b2+2*X*T*a1^2*b1*a2^2-\
2*X*T*a1^2*b1*b2^2+223/2*T*X^2*a2*a1^2*b1+21*T*X^2*b2*a1*b1^2+22*X*T*b2*a1^2*
b1^2+4*T^2*X^2*a2*a1^2*b1^2+2/15*T^6*X*a1^2*b1*b2+2/15*T^6*X*a1*a2*b1^2+36*T*X
^2*a2^2*a1*b1-6*T*X^2*a1*b1*b2^2+4/45*T^7*X*a1*a2*b2+18/7*T^7*X*a2*a1*b1-4/45*
T^5*X^3*a1*a2*b2-4/15*T^5*X^2*a2*a1^2*b1-4/135*T^9*X*a2*a1*b1-4/15*X^5*a1*a2*
b1*b2+2*T^2*X*a1*a2*b2^2-2*T^2*X*a2^2*b1*b2+2/9*T^4*X^3*a1^2*b1*b2-2/3*T^4*X^3
*a1*a2*b1^2+2/5*T^2*X^5*a1^2*b1*b2-2/3*T^2*X^5*a1*a2*b1^2-2*X^2*b1^3*a2*b2-61/
45*T^4*X^6*a1*b1^2-2*X^2*a1*b1^2*a2^2+20*T^3*X^2*b2*a1^3-34/3*T^3*X^2*b1^3*a2+
3583/10*T^5*X*a1^2*b1-73/2*T^3*X^2*a2*b2-91/15*T*X^5*a1^2*b1+149/12*T*X^4*a2*
b2+53/6*T*X^2*a1^3*b1+175/2*T*X^2*a1*b1^3+283/2835*T*X^9*a1^2*b1-2*X^3*a1*a2*
b2^2+2*X^3*a2^2*b1*b2+8/45*T^6*X^3*a1^2*b1^2+4/15*T^4*X^5*a1^2*b1^2-208/14175*
X^10*b2*a1*b1-8/15*T*X^5*a1^2*b1^3+8/15*T^5*a1^2*a2*b2+4/5*T^5*a1*b1*a2^2+8/15
*T^5*a1*b1*b2^2+4/5*T^5*b1^2*a2*b2-4/3*T^3*X^3*a2^2*b2+23/4*T*a1^2*a2*b2+12*T*
a1*b1*a2^2-71/2*T*a1*b1*b2^2+213/4*T*b1^2*a2*b2+253/105*T*X^8*a1*b1-65/3*T^3*
a1^2*a2*b2-80/3*T^3*a1*b1*a2^2-22/3*T^3*a1*b1*b2^2-41*T^3*b1^2*a2*b2+24*T^7*X^
2*a1*b1-2006/45*T^5*X^4*a1*b1-2464/135*T^3*X^6*a1*b1+8/45*T^5*X*a1^4*b1-8/15*T
^5*X*a1^2*b1^3-16/27*T^3*X^3*a1^4*b1+16/9*T^3*X^3*a1^2*b1^3-16/81*T^3*X^6*a1^3
*b1+16/135*T^3*X^6*a1*b1^3+8367/160*T^5*X^2*a1*b1-6875/96*T^3*X^4*a1*b1-2003/
160*T*X^6*a1*b1-47/3*X*T^3*a1^4*b1+10*X*T^3*a1^2*b1^3-225/4*T*X^2*a2*b2+8/45*T
*X^5*a1^4*b1+2/15*T*X^5*a2^2*b2+2/3*T^5*X*a2^2*b2-4/3*T*a2*a1^4*b1+4*T*a2*a1^2
*b1^3-8/3*T*b2*a1^3*b1^2+2*T*b2*a1*b1^4+31/9*T*X^3*a1^4*b1-58/3*T*X^3*a1^2*b1^
3+2/25*T^5*X^5*a1^2*b1+16/15*T^7*X^2*a2*b2-2/675*T*X^10*a2*b2-2/27*T*X^8*a1^3*
b1+2/45*T*X^8*a1*b1^3-4/35*T^7*a2*a1^2*b1-16/105*T^7*b2*a1*b1^2-4/27*T^5*X^4*
a1^3*b1+4/45*T^5*X^4*a1*b1^3-2/135*T^3*X^8*a2*b2+56/135*T^3*X^6*a2*b2+4157/180
*T^3*X^5*a1^2*b1+7391/56700*T*X^10*a1*b1+101/42525*T*X^12*a1*b1+421/12*T^5*X^2
*a2*b2+34/45*T^5*X^4*a2*b2+2405/36*T^5*X^3*a1^2*b1-3803/3780*T^3*X^8*a1*b1-24/
35*X^7*T^3*a1^2*b1+11227/420*T^7*X*a1^2*b1-8/127575*T^3*X^12*a1*b1+8/14175*T^
11*X^4*a1*b1-16/6075*T^9*X^6*a1*b1+8/3675*T^7*X^8*a1*b1-416/212625*T^5*X^10*a1
*b1+961/180*T*X^6*a2*b2+41/2*T*a2*a1^2*b1+59/4*T*b2*a1*b1^2-53/3*X*T^3*a2^2*b2
+19/3*T*X^3*a2^2*b2+263/54*T^5*X^6*a1*b1+202/2835*T^3*X^10*a1*b1+76/315*T^7*X^
6*a1*b1-3721/630*T^7*X^4*a1*b1-32/21*T^7*X^3*a1^2*b1-71/1575*T^5*X^8*a1*b1+2/
1575*T^11*X^2*a1*b1-5/189*T^9*X^4*a1*b1-81/140*T^9*X^2*a1*b1-23/45*T^9*X*a1^2*
b1-113*T^3*a2*a1^2*b1-43/2*T^3*b2*a1*b1^2+275/36*T*X^4*a1^3*b1+161/12*T*X^4*a1
*b1^3+6*a1*b1*a2^2*b2+353/12*T^3*X^4*a2*b2-2335/18*T^3*X^3*a1^2*b1+1/5*T*X^8*
a2*b2+3373/1260*T*X^7*a1^2*b1-4/63*T*X^7*b1*a2^2+8/315*T*X^7*b1*b2^2-32/945*T^
7*X^3*b2*a1^2+16/315*T^7*X^3*b2*b1^2-16/945*X^7*T^3*b2*a1^2+4/45*T^3*X^5*b1*a2
^2-2/81*T*X^9*b2*a1^2+46/2835*T*X^9*b2*b1^2-863/12*X*T^3*b1*a2^2-1525/12*X*T^3
*b1*b2^2-11/5*T*X^5*b1*a2^2-21/5*T*X^5*b1*b2^2-53/4*T*X^3*b1*a2^2+43/12*T*X^3*
b1*b2^2-98/15*T^5*X^2*a1^3*b1-2/5*T^5*X^2*a1*b1^3+266/15*T^5*a2*a1^2*b1+77/5*T
^5*b2*a1*b1^2+46/9*T^3*X^4*a1^3*b1-14*T^3*X^4*a1*b1^3+967/18*T^3*X^2*a1^3*b1-\
33/2*T^3*X^2*a1*b1^3+98/135*T*X^6*a1^3*b1-142/45*T*X^6*a1*b1^3-2/135*T^9*X^2*
a2*b2-4/135*T^7*X^4*a2*b2-4/135*T^5*X^6*a2*b2-16/297675*T*X^14*a1*b1+7*X^2*a1-\
306*X^3*T^2+1601/4*T^2*a1+5953/3*T^4*X+107/4*X*T*b1*a2^2-199/4*X*T*b1*b2^2-11/
5*T^5*X*b1*a2^2+233/15*T^5*X*b1*b2^2+2/9*T^3*X^3*b1*a2^2+22/9*T^3*X^3*b1*b2^2+
14/9*X*T^3*a1^4*b2+2*X*T^3*b1^4*b2-8/27*T^3*X^4*b2*a1^3-4/9*T^3*X^4*b1^3*a2-8/
135*T*X^6*b2*a1^3-4/45*T*X^6*b1^3*a2+29/9*T*X^4*b2*a1^3+34/3*T*X^4*b1^3*a2-10/
9*T*X^3*a1^4*b2-2/3*T*X^3*b1^4*b2+2*X*T*b1^3*a2^2-2*X*T*b1^3*b2^2-47/2*T*X^2*
b2*a1^3+59*T*X^2*b1^3*a2-53/3*X*T*a1^4*b2-19*X*T*b1^4*b2-365/4*X*T*b2*a1^2+417
/4*X*T*b2*b1^2-22/315*X^7*a1*a2*b1^2+34/315*X^7*a1^2*b1*b2+4/3*T^4*X^2*a2*b2^2
-2/3*T^2*X^4*a2*b2^2+2/3*X^4*a2*a1^2*b1^2-10/9*X^4*a1^3*b1*b2+2/3*X^4*a1*b1^3*
b2-2*T^2*X*a1*a2^3+2*T^2*X*b1*b2^3+8*T^2*X^4*a1*a2^2+11/3*T^2*X^4*a1*b2^2-13/
315*T^8*X^2*a2*a1^2+1/21*T^8*X^2*a2*b1^2+2/27*T^6*X^4*a2*a1^2-2/45*T^6*X^4*a2*
b1^2-2/135*T^4*X^6*a2*a1^2+2/45*T^4*X^6*a2*b1^2+1/35*T^2*X^8*a2*a1^2-1/45*T^2*
X^8*a2*b1^2+2*T^2*X^2*a1^4*a2+2*T^2*X^2*b1^4*a2-4/45*T^6*X^2*a1*a2^2-22/135*T^
6*X*a1^3*a2+2/15*T^6*X*b1^3*b2+4/35*T^7*X*b1*a2^2-16/105*T^7*X*b1*b2^2+233/315
*T^7*X*b2*a1^2-49/15*T^7*X*b2*b1^2+4/15*T^5*X^3*b1*a2^2-8/45*T^5*X^3*b1*b2^2-4
/15*T^5*X^2*b1^3*a2-8/15*T^5*X^2*b2*a1^3-109/2*T^3*X^2*a1*b2+143/3*T^3*X^2*b1*
a2-105*T*X^2*a1*b2+725/4*T*X^2*b1*a2-51*T*X^4*a1*b2-1/12*T*X^4*b1*a2-2/189*T^9
*X*b2*a1^2+2/105*T^9*X*b2*b1^2+4/3*T^4*X^2*a1^3*b1^2-4/9*T^2*X^4*a1^3*b1^2+4/3
*T^2*X^4*a1*b1^4-4/45*X^8*b1*a2*b2-8/3*X*a2*a1^3*b1^2+2*X*a2*a1*b1^4+4/3*X*b2*
a1^4*b1-4*X*b2*a1^2*b1^3+2/21*T^8*X*a1^2*b1^2-16*T*a1*a2^2*b2-16*T*b1*a2*b2^2+
8/675*T^6*X^6*a1*b1^2-1/45*T^4*X^8*a1*b1^2-8/2835*T^2*X^10*a1*b1^2+76/4725*T^
10*b2*a1*b1-1/63*T^8*X^4*a1*b1^2-2*T^4*a2*a1^2*b1^2+10/9*T^4*a1^3*b1*b2-2/3*T^
4*a1*b1^3*b2+1159/70*T^7*X^2*b1*a2+331/210*T^7*X^2*a1*b2-10/27*T^4*X^3*a1^3*a2
+2/9*T^4*X^3*b1^3*b2-4/45*T^2*X^6*a1*a2^2+8/45*T^2*X^6*a1*b2^2-2/15*T^2*X^5*a1
^3*a2+2/5*T^2*X^5*b1^3*b2+1/3*T^4*X*a1^2*a2^2+5/3*T^4*X*a1^2*b2^2-T^4*X*a2^2*
b1^2-T^4*X*b1^2*b2^2+2/3*T^2*X^3*a1^2*a2^2+2/3*T^2*X^3*a1^2*b2^2-2*T^2*X^3*a2^
2*b1^2+2/3*T^2*X^3*b1^2*b2^2+50*T^2*X*a1*a2*b1*b2+8/3*T^2*X^3*a1*a2*b1*b2-4/3*
T^4*X*a1*a2*b1*b2-4*X*T*a1*b1^2*a2*b2+8/45*J*X^6*a2*b1^3-17*J*X^3*T^2*b1^3+50/
3*J*T^2*a1^3*b1+46*J*T^2*a1*b1^3-5387/90*J*T^6*a2*b2-74/45*J*T^8*a2*b2-272/175
*J*X^5*T^7*b1^2+16/15*J*T^5*X^3*b1^4+92/14175*J*T^5*X^9*b1^2-136/945*J*T^4*X^7
*b1^3+92/2835*J*T^2*X^9*b1^3+4/81*J*X^9*b2*a1^2+536/105*J*T^2*X^7*b2-16/3*J*T^
2*a1^3*b1^3+52/3*J*X^3*T^2*b2+188/15*J*T^6*a1^3*b1+1228/45*J*T^6*a1*b1^3-\
301757/240*J*T^6*a1*b1+1511/6*J*T^4*a2*b2-50/9*J*T^3*X^3*b2^2-1/3*J*T^3*a1*b2^
2-33/5*J*T*X^5*b2^2+682/25*J*T^5*X^5*b1^2-28/9*J*X^7*T^3*b1^2+8/525*J*T^11*a1*
b1^2+96/175*J*X^7*T^5*b1^2-376/2835*J*X^9*T^3*b1^2+2021/315*J*T^9*X*b1^2-4/35*
J*T^9*a2*b1^2+2564/105*J*T^7*X^3*b1^2+272/6615*J*T^7*X^7*b1^2+185/567*J*T*X^9*
b1^2-4/405*J*T*X^9*b2^2+15*J*X*T*b2^2-46/3*J*X*T^3*b2^2+4*J*X*T*b1^6+88/42525*
J*T^8*X^9*b1-166/1701*J*T^4*X^9*b2-407/14175*J*T^2*X^11*b1+1129/10*J*T^5*a2*b1
^2+8/5*J*T^5*a2*b2^2-1381/4*a2*T^2-5/4*a2*X^2+25*b2*X*T+26*J*X*T^2*b2^3-44/
4725*J*T^10*X*b1^3+106/9*J*T^4*b2*a1^3-40/3*J*T^4*a2*b1^3+176/135*J*T^6*b2*a1^
3+8/5*J*T^6*a2*b1^3+37/2*J*X^5*T^2*b1^3-12701/45*J*T^6*a1*b2-8989/30*J*T^6*b1*
a2+968/15*J*T^6*X^3*b2-1543/18*J*T^4*a1^3*b1-415/2*J*T^4*a1*b1^3+8/25*J*T^5*X^
5*b2^2+76/15*J*T^5*a1*b2^2+332*J*X*T^3*b1^4+128/3*J*T^3*a1^3*b1^2+56/3*J*T^3*
a1*b1^4+2*J*T*X^3*b1^4-68/15*J*T^5*X*b1^4-8/8505*J*T^9*X^6*a2+16/2025*J*T^11*X
^4*a2-34/3*J*T*a1^4*a2-2554/45*J*T^5*X^4*a2+274/9*J*T^3*X^4*a2-8/14175*J*T^13*
X^2*a2-2078/675*J*T^5*X^6*a2-748/42525*J*T^3*X^10*a2+4412/315*J*T^7*X^2*a2-248
/35*J*T^7*a2*a1^2+548/15*J*T^4*X^5*b2-958/42525*J*T^4*X^11*b1+74/42525*J*T^2*X
^13*b1+6191/9450*J*T^12*X*b1-104/189*J*T^8*X^3*b2-4402/75*J*T^6*X^5*b1-52/
14175*J*T^12*a1*b2-4*J*X*b1^3*a2^2+4*J*X*b1^3*b2^2-68/3*J*T*X^2*a1^5-4/3*J*X*T
*a1^6-2/105*T^8*X*b1^4-229/28350*T^12*X^2*a2-1/1575*T^12*a1*b1^2-4/945*T^8*X*
a1^4-32/3*J*T*X^3*a1*b1*a2*b2-72*J*X*T*a1*b1*a2*b2+32/3*J*X*T^3*a1*b1*a2*b2-8/
5*J*T^4*X^5*b2*b1^2+22/15*J*X^5*T^2*b2*a1^2+86/5*J*X^5*T^2*b2*b1^2-107/6*J*X^4
*T^2*b1*a2+17/3*J*X^4*T^2*a1*b2-32/3*J*X^3*T^2*b2*a1^2+208/3*J*X^3*T^2*b2*b1^2
-16/1575*J*X^11*T*b1*b2+32*J*T^2*a1*b1*a2^2-20*J*T^2*a1*b1*b2^2-176/14175*J*T^
10*X^4*a1*b1+32/675*J*T^8*X^6*a1*b1-16/525*J*T^6*X^8*a1*b1+832/42525*J*T^4*X^
10*a1*b1+16/42525*J*T^2*X^12*a1*b1+63/10*J*T^8*X^2*a1*b1+553/45*J*X^4*T^6*a1*
b1-1999/135*J*X^6*T^4*a1*b1+443/630*J*X^8*T^2*a1*b1+8*J*X^2*T^6*a1*b1+1076/9*J
*X^4*T^4*a1*b1+(4/3*X^4*T^2*a1*b2+64/9*J*T^3*X^4*a1*b1+16/3*J*X^3*T^2*b1*b2+8*
J*X*T*b2*a1^2+8*J*X*T*b2*b1^2+16/3*J*X*T^3*a1^2*b1+32/3*J*T^3*X^2*b1*a2-16/3*J
*T*X^4*a1*b2-16*J*T^2*b2*a1*b1-16/3*J*X*T^4*b1*b2-16/3*J*X^3*T^2*a1*a2+16*J*T^
3*X^2*a1*b1-56/3*J*T*X^4*a1*b1-24*J*X*T^2*b1*b2-8*J*X*T^2*a1*a2+28*J*X*T*a1^2*
b1-4/3*T^4*X^2*b1*a2+5/4*X*b1-4/5*J*X^5*T^2*a1^2+12/5*J*X^5*T^2*b1^2+68/45*J*T
^6*X*a1^2-4/15*J*T^6*X*b1^2+10*J*T*X^3*b1-54*J*T^3*X^3*b1+8*J*X*a1*a2-34*J*T^4
*X^2*a2+16/45*J*T^5*X^3*b2-4*J*X^2*a2*a1^2-4*J*X^2*a2*b1^2+4/3*J*X^4*a1*b1^2-8
*J*X*a1^2*b1^2+16/15*J*X^5*a1*a2+136/3*J*X*T^3*b2-56*J*T^3*b1*a2+136/3*J*T^3*
a1*b2+108/5*J*T^5*X*b2-4*J*T^2*a2*a1^2+12*J*T^2*a2*b1^2+12*J*X^2*T^2*a2-4/15*J
*X^6*T^2*a1-128/15*J*T^3*X^5*b1+8/9*J*X^2*T^6*a2+133/6*J*X^4*T^2*a1+8*J*b2*a1*
b1+4/3*J*X^2*T^6*a1-10/3*J*X^4*T^2*a2-16/135*J*X^4*T^6*a1+4*J*X*T^2*a2^2+4*J*X
*T^2*b2^2-6*J*X^2*a1*b1^2+80*J*T^3*a1*b1+4*J*X^3*T^4*a1^2-4/3*J*X^3*T^4*b1^2+
128/945*J*T^9*X*b1+64/315*J*T^7*X^3*b1+8*J*X*b1*b2+871/15*J*T^5*X*b1-136/9*J*T
^3*X^3*b2-4*J*T*X^5*b2-32/45*J*T^7*X*b2-46*J*X*T^2*b1^2+15*J*X^2*T^2*a1+8/3*J*
X^3*a1*a2-8/3*J*X^3*b1*b2-16/15*J*T^5*a1*b2+8/105*J*X^8*T^2*a1-14*J*T^2*a1*b1^
2-70*J*X*T^2*a1^2+8*J*T*X^3*b2-4*J*X*T*b2-16/63*J*T*X^7*b2-176/105*J*T^7*X*b1-\
64/945*J*X^7*T^3*b1+184/45*J*T^5*X^3*b1-99/2*J*T^4*X^2*a1-184/15*J*T^5*a1*b1+4
*J*T^4*a1*b1^2-64/105*J*T^7*a1*b1+16/3*J*X*T^3*b1^3+28*J*X*T*b1^3-16*J*X^3*T^2
*a1^2+32/3*J*X^3*T^2*b1^2-8/45*J*X^6*T^2*a2-237/4*T^3*a1-15/4*T*a1-2/45*T*X^8*
a2+23/3*T^5*X^2*a2-29/45*T*X^6*a2+2/105*T*X^7*a1^2-6/5*T*X^5*a1^2+2/3*T^3*a2*
a1^2-5/3*T*X^4*a2+5*T*X^2*a2-2*X*T+4/135*T^3*X^6*a2+2/15*T^3*X^5*a1^2-2/3*X*T^
3*a2^2-2/3*T*X^4*a1^3-32/4725*T*X^10*a1+2/45*T^3*X^6*a1-2/21*T^7*X^2*a1+56/45*
T^5*X^4*a1-1/35*T*X^8*a1+2*X*T*a2^2+8/945*T^4*X^7*b1+8/3*T^3*b2*a1*b1-2/3*T*X^
4*a1*b1^2+8/15*T^5*X*b1*b2-141/2*T^3*X^2*a1-53/60*T*X^6*a1-1157/36*T^3*X^4*a1+
5*T*X^3*a1^2+67/3*X*T^3*a1^2+227/20*T^5*X^2*a1-4/315*T^3*X^8*a1+219/4*T^4*X*b1
-1057/4*T^2*X*b1+57*T*X*b1^2+254/15*T^5*X+268/3*T^3*X^3+2*T*X^5+31/20*X^5*b1+
11/4*X^3*b1-422/189*T^9*X-872/315*T^7*X^3-44/15*T^5*X^5-2/63*T*X^9+472/105*T^7
*X-824/45*T^5*X^3+152/15*T^3*X^5-8/21*T*X^7+2*T*a1*a2^2-50*T^3*X^2*a2+8/945*T^
7*X^4*a1+40/3*T^3*X^3*a1^2+8/9*T^3*X^3*a1*a2-8/15*T*X^5*a1*a2+122/15*T^5*X*a1^
2-4*X*a2*a1*b1-4*X*T*a1*a2+4/3*X*T^3*a1*a2-4/3*T*X^3*a1*a2+13*T^3*a1^3+1084/3*
X*T^3+4*T*X^3-3/4*X^2*b1*a2+3/4*X^2*a1*b2-5/3*X^4*b1*a2-7/3*X^4*a1*b2+4/45*T^6
*a1*b2-4/135*T^6*X^3*b2+5/9*T^3*X^4*a2-4/63*T^7*X^2*a2+17*X*b2-X^3*b1^3-2/5*X^
5*b1^3-2*a2*b1^3+2*b2*a1^3-19/63*X^7*b2+21/4*b1*a2-21/4*a1*b2+X^3*b2-3*X^5*b2-\
149/1260*X^7*b1-1/63*X^9*b1-2/189*X^9*b2-4/1575*X^11*b1-13/4*X*b1^3-36*J*X*T^4
*b1^2-52/3*J*X*T^4*a1^2-8/9*J*T*X^7*b1-43/5*J*T*X^5*b1-112/9*J*X^4*T^4*a1-27*J
*T*a1*b2+27*J*T*b1*a2-2/3*T*X^3*a2^2+3*T*X^2*a1^3+2*X*T*a1^4-T*a2*a1^2-34/315*
T^7*X*a1^2-2/5*T^5*X^3*a1^2+2/45*T^8*X*b2+2*T*X^2*a2*a1^2-92/4725*T^11*X+3/4*T
*a1*b1^2+17*T*X^3*b1^2-19*X*T^3*b1^2-X^3*a1^2*b1-4/45*X^6*b1*a2+118/315*T^2*X^
7*b1-241/45*T^6*X*b2-13/4*X*a1^2*b1-152/189*X^7*T^3+315/4*T^2*a1*b2-507/4*T^2*
b1*a2+2*X^3*b2*a1^2-2/3*X^3*b2*b1^2-8/9*X^4*T^4*a1*b1+62/3*X^4*T^2*a1*b1+8/
1575*J*X^11-10*J*a2+4/63*J*X^9-4/14175*J*X^13-3/2*J*a1^3+8/189*J*T^2*X^9+78*J*
T^4*a2-4/21*J*T^8*a2-30*J*T^2*a2-14*J*T^2*a1^3+4*J*T^4*a1^3+496/315*J*T^2*X^7+
2164/315*J*T^8*X-4/189*J*T^4*X^9-88/4725*J*T^10*X^3-4/105*J*T^8*X^5-16/405*J*T
^6*X^7+10/3*J*T^6*a2-8/1575*J*T^2*X^11-856/4725*J*T^10*X-104/945*J*T^8*X^3+2*J
*a2*a1^2-6*J*a2*b1^2-4*J*a1*a2^2-4*J*a1*b2^2+53/30*J*X^6*a1+16/45*J*T^6*X^5+
304/945*J*T^4*X^7-4/105*J*X^7*a1^2+68/315*J*X^7*b1^2-52/14175*J*T^12*X+12/5*J*
X^5*a1^2+4/5*J*X^5*b1^2-3/2*J*a1*b1^2-91/10*J*T^6*a1+208/45*J*T^6*X^3+184/15*J
*T^4*X^5+88/1575*J*T^10*a1-4*J*X*a1^4-4*J*X*b1^4-4*J*X*a2^2-4*J*X*b2^2+64/4725
*J*X^10*a1-6*J*X^2*a1^3-10*J*X^3*a1^2-2*J*X^3*b1^2+10/3*J*X^4*a2+4/45*J*X^8*a2
+2/35*J*X^8*a1+4/3*J*X^3*a2^2+4/3*J*X^3*b2^2+4/3*J*X^4*a1^3-10*J*X^2*a2+2/45*J
*T^8*a1+58/45*J*X^6*a2-36*T*b2*a1*b1+3*T*X^2*a1*b1^2+4*X*T*a1^2*b1^2-2*X*T^2*
b2*a1^2-2*X*T^2*b2*b1^2-2/3*X*T^4*a1^2*b1+24*X^2*T^2*a1*b1-4/63*X^9*T^3-4/35*X
^3*T^9-8/35*X^5*T^7-184/945*X^7*T^5-4/1575*X^11*T-36*X*T*b1*b2-20/3*X*T^3*b1*
b2+12*T*X^3*b1*b2-8/3*X^3*a2*a1*b1-2/5*T^5*a1^3-2/3*X*T^4*b1^3+2273/60*T^5*a1-\
7*X*T^2*a1^2*b1+39/4*T*X^2*a1+9*T*X*a1^2+23/4*T*X^4*a1+2/105*T^7*X*b1^2+2/15*T
^5*X^3*b1^2-2/5*T^5*a1*b1^2-2*T^4*X^2*a1*b1+16*X^2*T^2*b1*a2+113/315*T^9*a1-79
/63*T^7*a2+5*T*a2+149*T^3*a2-2/5*T^3*X^5*b1^2+4/105*T^8*a1*b1+2*X*b1*a2^2+2*X*
b1*b2^2-34/315*T*X^7*b1^2+13*T^3*a1*b1^2+6*T*X^5*b1^2-2*T^3*a2*b1^2+4/105*X^8*
a1*b1-2*a2*a1^2*b1+2*b2*a1*b1^2+2*T*a1*b2^2-62*T^4*a1*b1-18*J*X*a1^2-18*J*X*b1
^2+16*J*X^5*T^2+208/3*J*X^3*T^4-184*J*X*T^2+87/2*J*T^2*a1-16/5*J*X*T^6+260/3*J
*T^4*X-23/2*J*X^4*a1-24*J*X^3*T^2-39/2*J*X^2*a1-187/2*J*T^4*a1+3/4*T*a1^3+2/
189*T^9*a2-4/1575*T^11*a1+121*J*X*T*b1-30*J*X*T^3*b1-4*J*X^5-8*J*X^3+15/2*J*a1
+4*J*X+16/21*J*X^7+2/14175*T^13*X+4/4725*T^11*X^3+2/945*T^9*X^5+8/2835*T^7*X^7
+2/945*T^5*X^9+4/4725*T^3*X^11+2/14175*T*X^13-2/15*X^6*a1*b1+19/21*T^8*X*b1+22
/45*T^6*X^3*b1-277/20*X^5*T^2*b1+305/12*X^3*T^4*b1-7*X*T^2*b1^3+8*T^2*a1*b1+2/
3*X^4*a1*b1-16/3*T^3*X^3*b1^2+4/63*T^2*X^7*b2-26*X^3*T^2*b2-379/6*X^3*T^2*b1+
541/84*T^7*a1-11*T^5*a2-22/15*T^6*a1*b1+2*X*T*b2^2-2/3*X*T^3*b2^2+18/5*T^5*X*
b1^2-11*T^4*a1*b2+29/3*T^4*b1*a2+2*T*X^2*a2*b1^2-8/9*T^3*X^3*b1*b2+35*T*a2*b1^
2-2/3*T*X^3*b2^2+2*X*T*b1^4+11*X*b2*a1^2+7*X*b2*b1^2-2/5*X^5*a1^2*b1-111/20*T^
6*X*b1-32/4725*T^10*X*b1-4/315*T^8*X^3*b1+25*X*T^4*b2+11/3*X^3*T^4*b2+73*X*T^2
*b2+X^5*T^2*b2+8/5*T^4*X^5*b1)*b3+(20/3*T^3*X*a1*b2-12*T*X^3*a1*b2+4*T^2*X*a1*
b1*b2+1/3*X^6-803/5*T^6-5/2*X^4+1433/6*T^4-26*X^2-12*T^2+37/3*X^4*T^2-155*X^2*
T^4+111*X^2*T^2+1/315*X^8*b1^2-T^2*b1^4+X^2*b1^4-2/4725*T^11*b1+1/21*T^8*b1^2+
55/3*b1^3*T^3-121/4*T*b1^3-4/27*T^6*X^3*a2-4/27*T^3*X^6*b2-4/3*T^3*X^2*a1^2*b1
+4/3*T^2*X^3*a1*b1^2+16*a1*X*b1*T^3-64*a1*X*b1*T+80/3*a1*X^3*b1*T-2*T^2*a1^2*
b1^2+2*X^2*a1^2*b1^2+4/15*X^5*a1*b1^2-71/30*T^6*b1^2-157/945*T^9*b1+3*a1^2*b1*
T*X^2+8/5*a1*X^5*b1*T+232/15*T^5*X*a1*b1-128/9*T^3*X^3*a1*b1-a1*X*T^2*b1^2-1/2
*a2^2-1/14175*T^14+7/2*b1^4+51/4*b1^2-1/2*b2^2-5/3*a1*X^3*b1^2-113/12*X^4*b1*T
-545/12*X^2*T^5*b1+907/6*X^2*T^3*b1-53*X^2*T^2*b1^2+9/4*X^4*T^3*b1+55/3*b1*T^3
*a1^2-339/4*b1*T*X^2+8/45*T^5*X^3*a1*b1-8/45*T^3*X^5*a1*b1+8/35*T*X^7*a1*b1-4/
3*T^3*X^2*b1^3-121/4*T*b1*a1^2+17/105*X^8*b1*T-509/180*X^6*b1*T-8/35*T^7*X*a1*
b1-2/3*T^4*X^2*b1*b2+8/9*T^3*X^3*a1*b2+2/3*T^2*X^4*b1*b2+4/3*X^3*a1*b1*b2+36*T
*X*a1*b2-14*X*a1*b1*b2+79/90*X^6*b1^2-98*T^4*b1^2+7*a1^2*b1^2-1295/4*b1*T^3+41
/4*X^2*b1^2+X^4*b1^2-85/4*T*b1+2375/12*T^5*b1+557/4*T^2*b1^2+7123/420*T^7*b1+9
/4*a1*X*b1^2+3*b1^3*T*X^2-1/6*X^4*T^2*b1^2+266/135*X^6*T^3*b1+78/35*X^2*T^7*b1
+33/2*X^2*T^4*b1^2-2/15*T^6*X^2*b1^2-2/9*T^2*X^6*b1^2-4/15*T^5*a1^2*b1-4/15*T^
5*b1^3-4/135*T^5*X^6*b1-2/945*T^3*X^8*b1+2/525*T*X^10*b1-2/135*T^9*X^2*b1-4/
105*T^7*X^4*b1+116/45*X^4*T^5*b1+1/14175*X^14+619/28350*T^12+778/4725*T^10+4/3
*T^2*X^3*a1^3+71/63*T^8*X*a1+2/9*T^6*X^2*a1^2+2/15*T^2*X^6*a1^2-2/525*T^10*X*
a1+2/945*T^8*X^3*a1+4/135*T^6*X^5*a1+4/105*T^4*X^7*a1+2/135*T^2*X^9*a1+173/
1575*T^10*X^2+2/4725*X^11*a1-1/315*T^8*a1^2-1/21*X^8*a1^2+91/90*T^6*a1^2+4/15*
X^5*a1^3-T^2*a1^4+X^2*a1^4-1/2835*T^12*X^2-1/1575*T^10*X^4-1/2835*T^8*X^6+1/
2835*T^6*X^8+1/1575*T^4*X^10+1/2835*T^2*X^12+71/378*X^4*T^8-5/3*a1^3*X^3+9/4*
a1^3*X-a1^3*X*T^2-4/5*X^5*T^4*a1+5/2*X^4*T^2*a1^2-46/135*X^3*T^6*a1-15/2*X^2*T
^4*a1^2-21*X^2*T^2*a1^2-431/6*X^3*a1*T^2-2297/60*T^6*a1*X+487/36*T^4*a1*X^3-\
179/12*T^4*a1*X-22/21*X^7*a1*T^2-161/20*X^5*a1*T^2-17803/630*T^8+7/2*a1^4+19/
28350*X^12-64/1575*X^10-47/126*X^8+491/4*a1*X*T^2-592/135*X^6*T^4+94/45*X^6*T^
2-41/4725*X^10*T^2+1/70*X^8*T^4-86/105*X^8*T^2-11/30*X^6*a1^2-17/189*X^9*a1-79
/84*X^7*a1-43/9*X^4*T^4-7*X^4*a1^2-43/12*X^5*a1-284/45*T^6*X^4-1312/315*T^8*X^
2+1054/45*T^6*X^2-110/3*T^4*a1^2+41/4*X^2*a1^2+173/4*T^2*a1^2+10/81*X^6*T^6+51
/4*a1^2+39/4*a1*X^3-135/4*a1*X+4*T*X^2*a1*a2*b1+2/3*T^4*X^2*a1*a2+8/9*T^3*X^3*
a2*b1-2/3*T^2*X^4*a1*a2-8/15*T*X^5*a2*b1+4/3*T^3*X*a2*b1+4/3*T^3*a1*a2*b1-20*T
^2*X^2*a1*a2+4*T^2*X*a1^2*a2-4/3*T*X^3*a2*b1-4*T*X*a2*b1-2*T*a1*a2*b1-4/45*T^4
*X^5*a2+4/63*T^2*X^7*a2-2/9*T^6*X*a2-2/9*T^6*a1*a2+46/15*T^2*X^5*a2-2/15*X^6*
a1*a2+22/3*T^4*X*a2+23/3*T^4*a1*a2+32/3*T^2*X^3*a2+5/3*X^4*a1*a2-4/3*X^3*a2*b1
^2+26*T^2*X*a2+49/4*T^2*a1*a2-55/4*X^2*a1*a2-16*X*a1^2*a2-2*X*a2*b1^2+4/945*X^
9*a2-74/315*X^7*a2+1/3*T^4*a2^2+2/15*X^5*a2-1/3*X^4*a2^2-23/2*T^2*a2^2-3/2*X^2
*a2^2-10*X*a2-15/4*a1*a2+18*b2*T+4/945*T^9*b2+1/3*T^4*b2^2-1/3*X^4*b2^2-3/2*X^
2*b2^2-15/4*b1*b2-8/15*T^5*X*a1*b2-4*T^2*X^2*b1*b2+4*T*X^2*b1^2*b2-46/15*T^5*X
^2*b2+10/9*T^3*X^4*b2+2*T*X^6*b2+19/3*T^4*b1*b2-8/3*T^3*X^2*b2-10*X^3*a2-526/9
*J*T^3*X^3*a1-40/9*J*X^4*T^4*b1-17*J*T*b1*b2-46/315*T^7*b2-242/15*T^5*b2+18*T^
3*b2-23/2*T^2*b2^2+6*T*X^4*b2-7/3*X^4*b1*b2-143/4*T^2*b1*b2+54*T*X^2*b2+18*T*
a1^2*b2+16*T*b1^2*b2-55/4*X^2*b1*b2+4/63*T^7*X^2*b2-4/45*T^5*X^4*b2-2/15*T^6*
b1*b2+46/9*T^4*X^3*a2-2/9*X^6*b1*b2-4/3*T^3*a1^2*b2-16/9*J*X^3*T^4*a1*b1+24*J*
X*T^2*a1*b2+128/3*J*X^3*T^2*a1*b1+16/15*J*X^5*T^2*a1*b1-16/3*J*T^3*X^2*a1*a2+8
/3*J*T*X^4*a1*a2-16*J*X*T*a1^2*a2-8*J*X^2*a2*a1*b1+16/3*J*T^3*X^2*b1*b2-8/3*J*
T*X^4*b1*b2+16*J*T*X^2*a1*a2-7/2*J*b1^3-5624/945*J*T^9+4/2025*J*T^13-524/4725*
J*T^11-4*J*b2-8*J*X*a1*b2-8/3*J*T^5*X^2*a1^2+8/3*J*T^5*a1*a2-8/135*J*T*X^9*a1+
36*J*T*X^2*b1^2-68*J*T^3*X^2*b1^2+2/3*J*T*X^4*b1^2+8/3*J*X^3*a1*b2+8/3*J*X^3*
b1*a2+8/5*J*T^5*X^2*b1^2+8/5*J*T^5*b1*b2+4/315*J*X^8*T^2*b1-46*J*T^2*a1^2*b1+8
/9*J*T*X^6*b1^2+4*J*X*T*a1^3-16/3*J*T*X^3*a1^3+311/2*J*T^4*X^2*b1+8*J*T*a1^2*
b1^2+8*J*X^2*T^2*b1^3-16/45*J*T^5*X^5*a1+16/9*J*T^5*X^3*a2+16/3*J*X*T^3*a2+8/3
*J*T^3*a1*a2+8/3*J*T^5*X*a2-16/63*J*T*X^7*a2-64/3*J*T*X^3*a2-40*J*X*T*a2+8/105
*J*T^9*X*a1-32/945*J*T^7*X^3*a1+8/15*J*T*X^7*a1+154*J*X*T^3*a1+33/5*J*T*X^5*a1
-2992/315*J*T^7*X*a1-4*J*T^3*X^2*a1^2-10*J*T*X^4*a1^2-8/15*J*T*X^6*a1^2+8/3*J*
T^4*a1^2*b1+8/9*J*X^6*T^2*b2+8*J*X*b1*a2-4/3*J*T^4*X^2*b2+8/27*J*X^6*T^4*b1-8*
J*X^2*b2*b1^2+16/15*J*X^5*b1*a2-8*J*T^3*b1*b2+313/5*J*T^5*X*a1+16/9*J*T^3*X^3*
a2-56/15*J*T*X^5*a2-32/15*J*T^3*X^5*a1-32/105*J*X^7*T^3*a1+56/45*J*T^5*X^3*a1-\
17*J*T*a1*a2+4*J*T*b1^4+68/3*J*T^4*b2-8/105*J*T^8*b2+52*J*T^2*b2-46*J*T^2*b1^3
+8/3*J*T^4*b1^3-10*J*T^5*b1^2-44/15*J*T^6*b2-4*J*b2*a1^2-4*J*b1*a2^2-4*J*b1*b2
^2-5/2*J*X^4*b1-131/90*J*X^6*b1-16/21*J*T^7*b1^2-8/3*J*T^3*a2^2-7/2*J*a1^2*b1-\
83/30*J*T^6*b1+4*J*T*a1^4+14*J*T*a2^2+1024/105*J*T^7*X^2+44/4725*J*T^10*b1+14*
J*T*b2^2-136/135*J*T^5*X^6-118/15*J*T^5*a1^2-8/1575*J*T^3*X^10+16/315*J*T^7*a1
^2+48/5*J*T^5*X^4+224/3*J*T^3*a1^2+24*J*T^3*X^4+1024/135*J*T^3*X^6+8/945*J*T^
11*X^2+4/315*J*T^9*X^4+16/2835*J*T^7*X^6-68/315*J*T^3*X^8-4/2835*J*T*X^12-4/
945*J*T^5*X^8-124/4725*J*T*X^10+24/35*J*T*X^8-92/105*J*T^9*X^2-1496/945*J*T^7*
X^4-4/525*J*X^10*b1-6*J*X^2*b1^3-8/3*J*T^3*b2^2+224*J*T^3*b1^2-4/3*J*X^4*b2-34
/105*J*X^8*b1-12*J*X^2*b2+18/5*J*T^8*b1-4/9*J*X^6*b2+16*J*T*X^2*b1*b2-8*J*T^2*
a2*a1*b1+16/5*J*T^6*X*a1*b1+16/3*J*X*T^4*a1*b2-16/3*J*X^3*T^2*a1*b2-16/3*J*X^3
*T^2*b1*a2-96*J*X*T^2*a1*b1-8*J*X*T^2*b1*a2+8*J*X^2*T^2*a1^2*b1-80/3*J*X*T^4*
a1*b1+4*J*X*T*a1*b1^2-16/3*J*T*X^3*a1*b1^2+2*T*b1*b2^2-2*a1^2*b1*b2+2*T*a2^2*
b1-2*X*a1*a2^2-2*X*a1*b2^2-2*a1*a2*b1^2-488/5*J*T^5*X^2+40/9*J*T*X^6+4*J*T*X^4
+36*J*T*X^2+19*J*T*a1^2+216*J*T^3*X^2-2899/6*J*T^4*b1-35/2*J*T^2*b1+19*J*T*b1^
2-45/2*J*X^2*b1-2*b1^3*b2-2*a1^3*a2-147*J*X^2*T^2*b1-51*J*X*T*a1+166/3*J*T*X^3
*a1-16*J*X*T*b2*a1*b1+8024/315*J*T^7+188/3*J*T^3+6092/15*J*T^5-43/2*J*b1+96*J*
T+41/2+8*J*T^2*b2*a1^2+16*J*X^2*T^2*b2-212/45*J*X^6*T^2*b1-8/9*J*X^2*T^6*b2+8/
9*J*X^4*T^4*b2-27/2*J*X^4*T^2*b1-16/5*J*X^5*a1*b1-16/35*J*X^7*a1*b1+4*J*a2*a1*
b1-148/15*J*X^2*T^6*b1+36*J*T*X^2*a1^2+4*J*X^4*T^2*b2+4/15*J*T^8*X^2*b1+8/15*J
*X^4*T^6*b1-6*J*X^2*a1^2*b1-32/3*J*X^3*a1*b1+32/45*J*T^3*X^5*a2)*a3-3/8*a2^3+1
/3*a1^7-40/3*J*T*X^3*b2*b1^3-8/5*J*T^5*X*b2*b1^3-16/9*J*T^3*X^3*b2*b1^3-8*J*T*
X^2*b1^4*a2+128*J*X*T^3*b2*b1^3-8*J*X*T*b1*b2^3-175/6*J*T*X^4*a2*a1^2+J*T*X^2*
a2*b1^2+44/2835*J*T*X^9*b1*b2+8*J*T*a1*b1^2*b2^2-529/3*J*T^3*X^3*b1*b2-752/15*
J*T^3*X^5*b1*b2-8/5*J*T*X^5*b2*b1^3+16*J*X*T*a1^2*b2^2+20*J*X*T*b1^2*a2^2-40*J
*X*T*b1^2*b2^2-52/5*J*T^5*X^2*a2*b1^2-64/3*J*T^3*X^4*a2*b1^2+4/45*J*T*X^8*a2*
b1^2-32/1575*J*T^11*X*b1*b2+304/2835*J*X^3*T^9*b1*b2+716/315*J*T^9*X*b1*b2-\
1583/48*T*a1^3*b1-37/16*T*a1*b1^3-11895/32*X*T^3*b1^3+153/32*T*X^3*b1^3-7747/
32*X*T*b1^3-6911/384*a1^3*X^2+385/192*X^4*a1^3-501/64*X*a1^4+1143/64*X*b1^4+
5188/945*T^10*X^3+586/1701*T^4*X^9+1739/6720*X^7*b1^2-3502/1575*T^12*X+1213/
1344*X^7*a1^2-5111/192*X^3*a1^2-271/360*X^6*a1+63/2*J*X*T^2*b1*a2^2+149/2*J*X*
T^2*b1*b2^2-49*J*X^2*T^2*a1*b2+162*J*X^2*T^2*b1*a2+40/9*J*X^3*a1^3*b1*a2-8/3*J
*X^3*a1*b1^3*a2-16*J*T^3*X^2*a1*b2^2-44/3*J*T*X^4*a1*b2^2-104/3*J*T*X^2*a1^3*
b1^2+20*J*X*b2*a1^2*b1^2+34/63*J*T*X^8*a1*b1^2-842/3*J*T^3*b1*a2*b2-8/9*J*T^5*
X^4*a2*a1^2+16/135*J*T^3*X^6*a2*a1^2-16/45*J*T^3*X^6*a2*b1^2+5/2*J*T*X^4*a2*b1
^2+40/27*J*X^4*T^4*a1^3*b1-8/9*J*X^4*T^4*a1*b1^3+32/315*J*T^2*X^7*b2*a1^2+32/
27*J*X^6*T^2*a1^3*b1-32/45*J*X^6*T^2*a1*b1^3+44/315*J*T^8*X^4*a1*b2-8/45*J*T^8
*X^4*b1*a2+8243/48*J*T^4*X^2*a1*b1+7/9*J*T*X^6*a1*b1^2+64/5*J*T^6*X^3*a1^2*b1+
193/6*J*T^6*X*a1^2*b1+34*J*T^2*a1^2*a2*b2+86*J*T^2*b1^2*a2*b2+460/9*J*T^4*X^2*
a1^3*b1+4*J*T^4*X^2*a1*b1^3-12*J*T*X^2*a1*b1^4-28/3*J*X*T*a1^4*b1^2-4*J*X*T*a1
^2*b1^4-32/45*J*T*X^6*a1*b2^2-4964/105*J*T^7*X*b1*b2-16/21*J*T^7*X^2*a2*b1^2+
106/15*J*T^8*X*a1^2*b1+64/15*J*T^8*X^2*b1*a2+2/5*J*T^8*X^2*a1*b2+43/15*J*X^2*T
^6*b1*a2+17/3*J*X^2*T^6*a1*b2+185/3*J*X^2*T^2*a1^3*b1+99*J*X^2*T^2*a1*b1^3+8/
15*J*T^5*X^4*a2*b1^2-44/1575*J*T^10*X^2*a1*b1+110/9*J*X^3*T^4*b2*a1^2+46/3*J*X
^3*T^4*b2*b1^2-116/315*J*X^8*T^2*b1*a2+22/63*J*X^8*T^2*a1*b2-272/9*J*T*X^3*a1^
3*a2+88/45*J*T^5*X*a1^3*a2+80/27*J*T^3*X^3*a1^3*a2-8*J*T*X^2*a1^4*a2+104/2835*
J*X^9*a2*a1*b1+32/9*J*X^2*T^6*a2*b2+20/3*J*X^4*T^4*a2*b2-29*J*X^2*T^2*a2*b2+32
/1575*J*X^7*T^5*b1*b2-698/315*J*T*X^7*b1*b2+104/15*J*T^5*X^5*b1*b2-499/2*J*X*T
*b1*b2-335*J*X*T^3*b1*b2-43/3*J*T*X^3*b1*b2-16/9*J*T^3*X^4*a1*b2^2+4/3*J*T*X^6
*a2*b1^2-136/945*J*T^4*X^7*a1^2*b1+92/2835*J*T^2*X^9*a1^2*b1-89/3*J*X^3*a2*a1*
b1+4/15*J*T^8*X^2*a2*b2-502/945*J*X^8*T^4*a1*b1-1196/14175*J*X^10*T^2*a1*b1+56
/135*J*X^4*T^6*a2*b2+8/27*J*X^6*T^4*a2*b2+4/45*J*X^8*T^2*a2*b2-179/2*J*T^4*X^2
*a2*b2-131/6*J*X^4*T^2*a2*b2-8/3*J*T*X^3*a1^2*b2^2+8*J*T*X^3*b1^2*a2^2-8/3*J*T
*X^3*b1^2*b2^2+688/945*J*X^7*T^3*b1*b2+208/3*J*T^3*X^3*a1^2*b1^2-8/15*J*T*X^5*
a1^2*b1^2-32/15*J*T^5*X^3*a1^2*b1^2-32/15*J*T^3*X^5*a1^2*b1^2-8/7*J*T^7*X^2*a1
*b1^2-32/21*J*T^7*X*a1^2*b1^2-403/6300*X^10*a1+367/336*X^8*a1-439/192*X^5*a1^2
-11762/1575*T^8*X^5+4216/945*T^6*X^7-116/2835*T^2*X^11-997/96*T*X^3*a1^2*b1-\
17927/32*T^3*X*a1^2*b1+7037/32*T*X*a1^2*b1+553/48*T^3*X^2*a1*b1+1867/32*T*X^4*
a1*b1+9835/32*T*X^2*a1*b1-1477/64*X^4*a1*b1^2-4693/128*X^2*a1*b1^2+15107/192*T
^4*X^3*b1^2+3763/24*T^4*X^4*a1+1661/60*T^2*X^6*a1+117017/192*T^4*X*a1^2+15809/
96*T^2*X^3*a1^2+89291/576*T^4*X^3*a1^2+20753/960*T^2*X^5*a1^2-6247/320*T^2*X^5
*b1^2-14929/150*T^5*X^5*b1-47/15*T^3*X^7*b1+6661/11340*T*X^9*b1-941/20*T^9*X*
b1-230197/320*T^6*X*b1^2-19875/64*T^6*X*a1^2+1909/45*T^6*X^4*a1-1313/210*T^2*X
^8*a1-749/36*T^6*X^2*a1+379/24*T^2*X^4*a1+3233/24*T^4*X^2*a1-4709/8*T^2*X^2*a1
-23105/64*T^2*X*a1^2-4/2025*J*X^11*b1^3+4*J*a2^3*b2+4*J*a2*b2^3-7/2*J*a2*b1^3-\
16/3*J*b2*a1^3-76/63*J*X^7*b2-8/14175*J*T^11*a1^3-103/6*J*T*a1^5+3/2*J*X*b1^5+
63/2*J*a2*b2-18*J*X*b2+2*J*X*b2^3-4*J*a1*b2^3-4*J*b1*a2^3-2/3*J*X^3*b1^5-4/3*J
*b2*a1^5+9/5*J*X^5*b1^3+19/2*J*T*a2^3+69554/315*J*T^7*a2+57*J*T*a2-943/3*J*T^3
*a2-23/1350*J*T^13*a1-10559/945*J*T^9*a2-72239/9450*J*T^11*a1-173/525*J*T^11*
a2+166/14175*J*T^13*a2-8/1488375*J*T^17*X^3-7648/496125*J*T^15*X-17824/14175*J
*T^13*X+3776/1575*J*T^11*X^3+32/2835*J*T^13*X^3-352/23625*J*T^11*X^5+7456/
33075*J*T^9*X^7+2*J*b1^5*a1+88/4725*J*X^11*b2+1/28350*J*X^13*b1-94/4465125*J*X
^15*b1-43/2*J*b1*a2-31*J*a1*b2+80/3*J*X^3*b2+34/5*J*X^5*b2+14/3*J*a1^5*b1+20/3
*J*a1^3*b1^3-286/2835*J*X^9*b1^3+10/3*J*X^3*b2^3-1/30*J*X^7*b1^3-2/42525*J*X^
13*b2+422/2835*J*X^9*b2+89/14175*J*X^11*b1-4/91125*J*X^15*b2-4/893025*J*X^17*
b1+4/5*J*X^5*b2^3+8/496125*J*T^17*a1-32/165375*J*T^15*a2-16/212625*J*T^15*a1+
7487/180*J*T^5*a1^3+446/405*J*T^9*a1^3+32/45*J*T^5*a1^5+88/9*J*T^3*a1^5-21802/
945*J*T^7*a1^3-68/3*J*T^3*a2^3+8/15*J*T^5*a2^3+992/1575*J*T^9*X^5+17792/33075*
J*T^7*X^7+5984/42525*J*T^5*X^9+57056/893025*J*T^7*X^9+2848/212625*J*T^5*X^11-\
32/8505*J*T^3*X^13-4288/893025*J*T^7*X^11-544/637875*J*T^5*X^13+2752/13395375*
J*T^3*X^15+8/893025*J*T*X^17+8/4465125*J*T^19*X+64/59535*J*T^11*X^7-2288/
535815*J*T^9*X^9+208/2679075*J*T^9*X^11+736/13395375*J*T^7*X^13+608/66976875*J
*T^5*X^15-8/2679075*J*T^3*X^17-8/13395375*J*T*X^19-704/42525*J*T^3*X^11-608/
4465125*J*T*X^15-32/4725*J*T*X^13+248/1488375*J*T^17*X-64/893025*J*T^15*X^3+32
/23625*J*T^13*X^5-32/826875*J*T^15*X^5-32/637875*J*T^13*X^7+208/13395375*J*T^
11*X^9+1116/5*J*T^5*a2-67*J*b1*X*T^2-71/5*J*T*X^6*a1-177*J*T^3*X^4*a1-6253/24*
J*T*X^3*a1^2-3527/8*J*X*T^3*a1^2-6673/240*J*T*X^5*a1^2+163367/240*J*T^5*X*a1^2
-427/16*J*X^2*a1*b1-2317/8*J*T^3*a1*b1^2-2285/16*J*T^2*a1*b1-1343/32*J*T*a1*b1
^2-359/16*J*T*X*a1^2-1267/6*J*T*X^4*a1-261/16*J*T*X^5*b1^2+128671/80*J*T^5*X*
b1^2-404*J*T^4*X^3*b1-562/45*J*T^2*X^7*b1-1697/3*J*X^2*T^3*a1-8428/5*J*T^6*X*
b1-653/16*J*X*T*b1^2+195/16*J*X*b1^3-288/5*J*T*X^5-416/63*J*T*X^7-416/5*J*T^3*
X^5-163*J*T*a1-120*J*X*T-6128/63*J*T^9*X-39232/315*J*T^7*X^3-8672/75*J*T^5*X^5
-65824/945*J*T^9*a1-11197/96*J*T*a1^3-8144/945*J*T^11*X-1424/8505*J*T^3*X^9-\
2416/14175*J*T*X^11-71/3*J*X^3*b1-2789/5670*J*X^9*b1-18739/30*J*T^5*a1+800/3*J
*T^5*X^3+34784/15*J*T^5*X+3088/2835*J*T*X^9+168*J*X*T^3+72*J*T*X^3+43763/63*J*
T^7*a1+2075/72*J*T^3*a1^3+52112/2835*J*T^9*X^3+6176/175*J*T^7*X^5-544/189*J*T^
5*X^7+1088/63*J*T^3*X^7+735/16*J*a1*b1+117/10*J*X^5*b1+585/2*J*T^3*a1+340832/
315*J*T^7*X+847/24*J*a1^3*b1+133/8*J*a1*b1^3+63/2*J*X*b1-331/48*J*X^3*b1^3+4/7
*J*X^7*b1-2368/9*J*T^3*X^3+4565/16*J*T^2*X*a1^2*b1+2399/8*J*X^2*T^2*a1*b1+9411
/8*J*X*T^3*b1^2+3365/48*J*X^3*a1^2*b1+885/16*J*X^4*a1*b1+195/16*J*X*a1^2*b1+
136/35*J*X^8*T*a1-1367/15*J*T^5*X^2*a1-5515/72*J*T^3*X^3*a1^2+37211/48*J*T^4*
a1*b1+205/2*J*T*X^2*a1+1215/8*J*T^3*X^3*b1^2+147*J*T^2*X^3*b1-160/3*J*X^4*T^5*
a1+196/5*J*T^2*X^5*b1+10565/42*J*T^8*X*b1+603/5*J*T^4*X^5*b1-5/8*J*T*X^3*b1^2-\
3611/16*J*T^2*X*b1^3-15985/6*J*T^4*X*b1-508/567*J*T*X^9*a1^2-28/405*J*T*X^9*a2
^2-442/945*J*T*X^8*a1^3+1444/45*J*T^3*X^6*a1+5452/315*J*T^7*X^2*a1+62*J*X*T*a2
^2+2482/315*J*T^4*X^7*b1+272/945*J*T^4*X^7*b2-127/405*J*T^2*X^9*b1-76/3*J*T^2*
b2*a1^3-15*J*T^2*a2*b1^3-4/3*J*X*T^4*b2^3-4*J*X*a1^2*b1*a2^2+4*J*X*a1^2*b1*b2^
2+2402/45*J*T^5*X^3*a1*a2-2656/945*J*X^7*T^3*a1*a2+208/8505*J*X^9*T^3*a1*a2-\
416/63*J*T^7*X^3*a1*a2-64/45*J*T^5*X^5*a1*a2+4259/10*J*T^5*X*a1*a2-64/4725*J*X
^7*T^5*a1*a2-32/945*J*X^5*T^7*a1*a2-26/315*J*T*X^7*a1*a2-64/189*J*T^9*X*a1*a2-\
16/675*J*T^11*X*a1*a2+256/2835*J*X^3*T^9*a1*a2+4/5*J*T^5*X^4*a1*b1^2+116/3*J*T
^5*b1*a2*b2+206*J*X*T^3*a1^2*b1^2-250/3*J*T*X^3*a1^2*b1^2-24*J*T^5*X*a1^2*b1^2
-149/3*J*X*T^4*b2*a1^2-477*J*X*T^4*b2*b1^2-593/45*J*X^6*T^2*b1*a2+457/45*J*X^6
*T^2*a1*b2-7*J*X*a2*a1*b1-68/315*J*X^7*a2*a1*b1+8/15*J*X^7*a1*a2*b2+8*J*X^3*T^
2*a2^2*b2+8/3*J*T*X^4*a2*b2^2+232/45*J*T^3*X^6*a1*b1^2+32/2835*J*T*X^10*a1*b1^
2-81/5*J*T^5*X^2*a1*b1^2-15*J*X^2*a2*a1^2*b1+6*J*X^2*b2*a1*b1^2-57/2*J*X*T*a1*
a2+433/3*J*X*T^3*a1*a2+139/3*J*T*X^3*a1*a2+16/15*J*T^5*X^2*a1*a2^2+16/9*J*T^3*
X^4*a1*a2^2-28/45*J*T*X^6*a2*a1^2-136/3*J*T^3*X^2*a1*a2^2-32/3*J*T*X^4*a1*a2^2
+16/45*J*T*X^6*a1*a2^2+692/105*J*T^7*X*a1*a2+208/315*J*T^7*X^2*a2*a1^2-20/3*J*
X*T^4*a2^2*b2+13/2*J*T*b1*a2*b2-32/225*J*T^5*X^6*a1*b1^2+16/63*J*T^7*X^4*a1*b1
^2-32/3*J*T^3*X^2*a2*b2^2+8/3*J*X*a1^3*b1*a2-8*J*X*a1*b1^3*a2+8*J*X*a1^3*a2*b2
-92*J*T^4*a2*a1^2*b1-58*J*T^4*b2*a1*b1^2-94/3*J*X*T^4*b1*a2^2-178/3*J*X*T^4*b1
*b2^2-8*J*T^4*a1*b1*a2^2-16/3*J*T^4*a1*b1*b2^2+24*J*T*a2*a1^2*b1^2-28/3*J*T*a1
^3*b1*b2+28*J*T*a1*b1^3*b2-80/21*J*T^7*b2*a1*b1+487/8*J*T*b2*a1*b1-23/2*J*T*X^
2*a1*b1^2-47*J*X*T*a1^2*b1^2+53/2*J*X*T^2*b2*a1^2+343/2*J*X*T^2*b2*b1^2-2777/
18*J*X^3*T^4*a1^2*b1-2237/3*J*X*T^4*a1^2*b1-224/2025*J*X^6*T^6*a1*b2+16/225*J*
X^6*T^6*b1*a2+8/25*J*T^6*X^5*a1^2*b1-88/4725*J*T^10*X^2*b1*a2-44/4725*J*T^10*X
*a1^2*b1+142/45*J*T^6*X*b2*a1^2+18*J*T^6*X*b2*b1^2-68/3*J*X^3*T^2*b1*a2^2+20/3
*J*X^3*T^2*b1*b2^2-8/15*J*X^5*T^2*b1*a2^2+8/3*J*X^4*T^2*a2*b1^3+16/9*J*X^4*T^2
*b2*a1^3+122/3*J*X*T^2*a1^4*b1-7/10*J*T*X^5*b1*b2-8*J*T*b1^3*a2*b2+263/3*J*X^3
*T^2*a1^2*b1+8/5*J*T^4*X^5*b2*a1^2+32/315*J*T*X^7*a1^2*b1^2+4447/6*J*T^5*X*b1*
b2-2542/45*J*T^5*X^3*b1*b2-64/4725*J*X^11*T*a1*a2-1216/2835*J*T*X^9*a1*a2-601/
9*J*T^3*X^3*a1*a2+8*J*T^3*X^5*a1*a2-23/30*J*T*X^5*a1*a2-8/3*J*T*X^3*a1^2*a2^2-\
31/3*J*X*T*a1^3*a2-177*J*T^3*X^2*a2*a1^2-8/3*J*X*T^3*a1^2*a2^2-32/3*J*T^3*X^2*
a1^3*b1^2+16/9*J*T*X^4*a1^3*b1^2-16/3*J*T*X^4*a1*b1^4+8/45*J*T^3*X^8*a1*b1^2-\
28/3*J*X*T^2*a1^4*b2-12*J*X*T^2*b1^4*b2+4*J*X*T^2*a1^2*b1^3-8/5*J*T^6*X*b1*a2^
2+32/15*J*T^6*X*b1*b2^2+8/5*J*T^6*a2*a1^2*b1+32/15*J*T^6*b2*a1*b1^2-8/3*J*X^3*
T^4*b1*a2^2+16/9*J*X^3*T^4*b1*b2^2+8/3*J*T^4*X^2*a2*b1^3+16/3*J*T^4*X^2*b2*a1^
3+17*J*X^3*a1*a2*b2+64/135*J*T^6*X^3*b2*a1^2-32/45*J*T^6*X^3*b2*b1^2-4/5*J*X^5
*a2*a1*b1+4/3*J*X^5*a1*a2*b2+16/3*J*X^4*a2*a1^2*b1+38/3*J*X^4*b2*a1*b1^2-8/3*J
*X^4*b1^2*a2*b2+10*J*X*T^2*a2^2*b2-10*J*T^2*a2*a1^2*b1-79*J*T^2*b2*a1*b1^2-38/
45*J*T^8*X^4*a1*b1+8/225*J*X^6*T^6*a1*b1-16/3*J*T^4*a1^2*a2*b2-8*J*T^4*b1^2*a2
*b2-20/9*J*X^4*T^2*a1^3*b1+124/3*J*X^4*T^2*a1*b1^3+412/45*J*T^4*X^5*a1^2*b1+32
/9*J*T^3*X^4*a2*a1^2-4/35*J*T*X^8*a2*a1^2+31*J*T*X^2*a2*a1^2+8/15*J*T*X^5*a1^3
*a2+4*J*X*T*a1^2*a2^2-196/15*J*T^5*X^2*a2*a1^2-344/9*J*X*T^3*a1^3*a2+8*J*X*T*
a1*a2^3-44/315*J*X^8*T^4*a1*b2+16/135*J*X^8*T^4*b1*a2+8*J*X^2*b1*a2*b2^2+8/3*J
*X^4*a1*b1*a2^2+16/3*J*X^4*a1*b1*b2^2+32/3*J*X^3*b2*a1^2*b1^2+8/45*J*X^6*a2*a1
^2*b1+32/45*J*X^6*b2*a1*b1^2+8*J*X^2*a1*a2^2*b2+22*J*X^2*a1^2*a2*b2+2*J*X^2*b1
^2*a2*b2-8*J*X^2*a1*b1*a2^2+12*J*X^2*a1*b1*b2^2+32/2835*J*X^10*T^2*a1*b2-232/
14175*J*X^10*T^2*b1*a2-340/3*J*T^3*X^4*a1*b1^2-473/2*J*T^3*X^2*a1*b1^2+332/3*J
*T^3*b2*a1*b1-667/12*J*T*X^4*a1*b1^2-304/945*J*T^9*b2*a1*b1;


Cb4:=Num3*b4+(a3**2-b3**2)*Cb2-2*a2*b2*Ca2
 -35/16*b1-133/8*b2+T+38/945*T^7*X^4*a2^2+2/75*T^5*X^6*a2^2-123/16*X
*a1^3*b1-699/16*X*a1*b1^3+21191/192*T^4*a1^2*b1-4757/576*T*X^6*b1^2-4681/192*T
^3*X^4*b1^2+9367/32*T^3*X*a1^3+519/32*T*X^3*a1^3-317/1260*T*X^9*a1+7021/192*T^
3*X^4*a1^2+41197/1260*T^8*X^2*b1-8287/270*T^4*X^6*b1+453/320*T*X^6*a1^2+28739/
315*T^7*X^3*a1+26483/450*T^5*X^5*a1+36815/128*b1*T^2*a1^2+11545/72*T^4*X^4*b1-\
656/15*T^3*X^5*a1+1491/64*T*X^4*a1^2+4/35*T*X^7*a1-175/32*a1*X^3*b1+315/32*a1*
X*b1+6251/8*T^4*X^2*b1-8165/8*T^2*X^2*b1-925/6*T^3*X^3*a1-213/64*T*X^2*a1^2+
261/20*T*X^5*a1-9/2*T*X^3*a1+19457/64*T*X^2*b1^2-5221/24*T^2*X^4*b1+3243/2*T^3
*a1*X+63/4*T*a1*X-2735/4*T^5*a1*X+5225/64*T*X^4*b1^2+8447/180*T^2*X^6*b1+35101
/60*T^6*X^2*b1-264*T^5*X^3*a1-4077/32*T^3*X^2*a1^2-11125/96*T^3*X^2*b1^2-16372
/63*T^7*a1*X+195/32*a1^3*T*X-1109/128*b1*X^2*a1^2+955/96*b1*X^5*a1+1035/64*X^4
*a1^2*b1-208507/960*T^5*X^2*a1^2-68525/192*T^5*X^2*b1^2+62899/1260*T^9*X*a1+38
/15*T*X^6*a1^2*b1^2+47/4*T*X^4*a1^2*b1^2-4/15*T^3*X^5*a1*b2^2-10/27*T^3*X^4*b2
*b1^3-22/135*T*X^6*b2*b1^3-8/135*T^2*X^9*a1*b2+193/945*T^2*X^9*b1*a2-2*X^2*a1^
3*a2*b2+2*X^2*a1^2*b1*a2^2+46/3*T^3*X^4*a1^2*b1^2-4/45*T^5*X^3*a1*b2^2+163/15*
T^5-2642/3*T^3+37/15*T^5*X^2*a1^4-2/2025*T^11*X*a1^3+46/8505*X^3*T^9*a1^3-68/
4725*X^5*T^7*a1^3+4/175*X^7*T^5*a1^3-2/405*X^9*T^3*a1^3+1/3*T^3*X^4*a1^4-328/
945*T^7*X^3*a1^3+T*X^2*a1^6-841/180*T^3*X^5*a1^3+10*T*X^2-2/9*T^3*X^3*a1*a2^2+
41/945*T*X^9*a1^3-109/315*T^9*X*a1*b1^2+8/315*T^7*X^2*a1^2*b1^2-4/25*T^5*X^5*
a2*b1^2-32/945*X^7*T^3*a2*b1^2-2*T*X^2*b1*b2^3-10/9*X*T^3*b1^4*a2+14/9*T*X^3*
b1^4*a2+2*X^2*T^2*a1^4*b2+2*X^2*T^2*b1^4*b2-14/3*T^5*X^2*a1^2*b1^2+13/3*X*T*b1
^4*a2+1/35*X^8*a2*a1*b1-633/4*X*T^4*a1*b2-644/3*X*T^4*b1*a2+106/3*X^3*T^2*a1*
b2-779/6*X^3*T^2*b1*a2+4/4725*T^2*X^11*a1*b2-583/24*T^4*X^2*b2*a1^2+461/8*T^4*
X^2*b2*b1^2+653/4*X*T^4*a1^3*b1+3493/36*X*T^4*a1*b1^3+119/9*X*T^4*a2*b1^3-2/3*
X*T^4*b2*a1^3+7/15*X^6*T^2*b2*a1^2-29/45*X^6*T^2*b2*b1^2-2/189*T*X^9*a2*b1^2-2
/45*X^6*T^4*b2*a1^2+2/27*X^6*T^4*b2*b1^2+41/3*T*X^3*a2*b2^2+333/4*T*X^2*b2*b1^
3-115/4*X*T*a2*b1^2+2/135*T^8*X^3*a2*b2+3*X^2*a1^3*b1*a2-X^2*a1*b1^3*a2-10*X^2
*b2*a1^2*b1^2+469/6*T^3*X^2*a2^2+21/10*T*X^5*a1^3+1/12*T*X^4*a2^2+33/8*T*X^2*
a1^4+3812/945*X^7*T^3*a2+17/630*X^11*T*a1-3539/1575*X^7*T^5*a1-3188/15*T^5*X*
a1^3-36203/5670*X^3*T^9*a1+9761/1575*X^5*T^7*a1-1001/450*T^5*X^6*a1^2+58/3*T^3
*a1^2*a2^2-2377/84*T^7*X^2*a1^2+291/10*T^5*X^4*a1^2+1921/180*T^3*X^6*a1^2+2323
/1620*T^9*X^2*a1^2+49/18*T^7*X^4*a1^2-67/280*T*X^8*a1^2+461/6300*T*X^10*a1^2+3
*T*a1^2*a2^2+1/11025*T*X^14*a1^2-3/5*T^5*a1^2*a2^2+4/9*T^3*X^3*a2^3-8303/28350
*T^11*X*a1+15/4*T*X^2*a2^2+212*X*T^3*a2+1169/8*T^3*a1*a2+686/3*T^3*X^3*a2-9*X*
T*a2+2939/15*T^5*X*a2+9/5*T*X^5*a2-838/15*T^3*X^5*a2-1098/35*T^7*X*a2-9281/120
*T^5*a1*a2-2/7*T*X^7*a2+4078/45*T^5*X^3*a2+12*T*X^3*a2-X*T^3*a1^5+1327/63*X^7*
T^3*a1-123/8*T*a1*a2+4/45*T^3*X^6*a1^4+652/35*T^7*X^3*a2-13/945*T^3*X^8*a2^2+2
/105*T*X^8*a1^4+34/315*T^7*a1^3*a2+48403/2835*T^9*X*a2+19/4725*T*X^10*a2^2-379
/2835*T^9*X^4*a1^2-176/4725*T^7*X^6*a1^2-61/315*T^5*X^8*a1^2+124/4725*T^3*X^10
*a1^2+74/4725*T^3*X^11*a2-29/14175*T^5*X^9*a2+82/105*T^7*X^2*a2^2+988/14175*T^
11*X^2*a1^2+3*T*X^3*a1^5+608/945*X^7*T^5*a2+298/225*T^5*X^5*a1^3-2/5*T^5*X*a2^
3-134/15*T^5*a1^3*a2+8/525*X^11*T*a2+2/15*T*X^5*a2^3+2/3*T^3*a1*a2^3-51/8*T*a1
^3*a2+53/12*T^3*a1^3*a2+43/315*T*X^9*a2-13/42525*T^13*X^2*a1^2-2/14175*T^11*X^
5*a2+1/2025*T^11*X^4*a1^2+398/893025*T^9*X^7*a2+23/42525*T^9*X^6*a1^2+58/
297675*T^7*X^9*a2+17/6615*T^7*X^8*a1^2-2/3375*T^5*X^11*a2-1/875*T^5*X^10*a1^2+
8/1488375*T^3*X^15*a1-2/893025*T^17*X*a1-296/13395375*T^15*X^3*a1+16/637875*T^
13*X^5*a1+8/55125*T^11*X^7*a1+44/382725*T^9*X^9*a1+31/60*T*X^6*a2^2-281/42525*
T^13*X*a2-8/42525*T^13*a1*a2-1958/42525*T^11*X^3*a2-47/4725*T^9*X^5*a2-2348/
33075*T^7*X^7*a2-2/42525*T^3*X^13*a2-1/4725*T^3*X^12*a1^2+1249/1488375*T^15*X*
a1+8/1488375*T^7*X^11*a1+2/91125*T^15*X*a2+26/127575*T^13*X^3*a2-94/45*T^5*X^4
*a2^2-3197/180*T^5*X^3*a1^3+1289/5670*X^9*T^3*a1-496/2835*X^9*T^3*a2-113/252*T
^3*X^8*a1^2-64/105*X^7*T^3*a1^3-7477/1620*T^9*a1*a2-1759/420*T^7*X*a1^3-2/
496125*T*X^17*a1-1/3780*T*X^13*a1-1/4725*T*X^13*a2+1/525*T*X^12*a1^2-11743/280
*T^7*a1*a2-383/12*T^5*X^2*a2^2+7318/225*T^5*X^5*a2+(20/3*T^3*X*a1*b2-12*T*X^3*
a1*b2+4*T^2*X*a1*b1*b2+1/3*X^6-803/5*T^6-5/2*X^4+1433/6*T^4-26*X^2-12*T^2+37/3
*X^4*T^2-155*X^2*T^4+111*X^2*T^2+1/315*X^8*b1^2-T^2*b1^4+X^2*b1^4-2/4725*T^11*
b1+1/21*T^8*b1^2+55/3*b1^3*T^3-121/4*T*b1^3-4/27*T^6*X^3*a2-4/27*T^3*X^6*b2-4/
3*T^3*X^2*a1^2*b1+4/3*T^2*X^3*a1*b1^2+16*a1*X*b1*T^3-64*a1*X*b1*T+80/3*a1*X^3*
b1*T-2*T^2*a1^2*b1^2+2*X^2*a1^2*b1^2+4/15*X^5*a1*b1^2-71/30*T^6*b1^2-157/945*T
^9*b1+3*a1^2*b1*T*X^2+8/5*a1*X^5*b1*T+232/15*T^5*X*a1*b1-128/9*T^3*X^3*a1*b1-
a1*X*T^2*b1^2-1/2*a2^2-1/14175*T^14+7/2*b1^4+51/4*b1^2-1/2*b2^2-5/3*a1*X^3*b1^
2-113/12*X^4*b1*T-545/12*X^2*T^5*b1+907/6*X^2*T^3*b1-53*X^2*T^2*b1^2+9/4*X^4*T
^3*b1+55/3*b1*T^3*a1^2-339/4*b1*T*X^2+8/45*T^5*X^3*a1*b1-8/45*T^3*X^5*a1*b1+8/
35*T*X^7*a1*b1-4/3*T^3*X^2*b1^3-121/4*T*b1*a1^2+17/105*X^8*b1*T-509/180*X^6*b1
*T-8/35*T^7*X*a1*b1-2/3*T^4*X^2*b1*b2+8/9*T^3*X^3*a1*b2+2/3*T^2*X^4*b1*b2+4/3*
X^3*a1*b1*b2+36*T*X*a1*b2-14*X*a1*b1*b2+79/90*X^6*b1^2-98*T^4*b1^2+7*a1^2*b1^2
-1295/4*b1*T^3+41/4*X^2*b1^2+X^4*b1^2-85/4*T*b1+2375/12*T^5*b1+557/4*T^2*b1^2+
7123/420*T^7*b1+9/4*a1*X*b1^2+3*b1^3*T*X^2-1/6*X^4*T^2*b1^2+266/135*X^6*T^3*b1
+78/35*X^2*T^7*b1+33/2*X^2*T^4*b1^2-2/15*T^6*X^2*b1^2-2/9*T^2*X^6*b1^2-4/15*T^
5*a1^2*b1-4/15*T^5*b1^3-4/135*T^5*X^6*b1-2/945*T^3*X^8*b1+2/525*T*X^10*b1-2/
135*T^9*X^2*b1-4/105*T^7*X^4*b1+116/45*X^4*T^5*b1+1/14175*X^14+619/28350*T^12+
778/4725*T^10+4/3*T^2*X^3*a1^3+71/63*T^8*X*a1+2/9*T^6*X^2*a1^2+2/15*T^2*X^6*a1
^2-2/525*T^10*X*a1+2/945*T^8*X^3*a1+4/135*T^6*X^5*a1+4/105*T^4*X^7*a1+2/135*T^
2*X^9*a1+173/1575*T^10*X^2+2/4725*X^11*a1-1/315*T^8*a1^2-1/21*X^8*a1^2+91/90*T
^6*a1^2+4/15*X^5*a1^3-T^2*a1^4+X^2*a1^4-1/2835*T^12*X^2-1/1575*T^10*X^4-1/2835
*T^8*X^6+1/2835*T^6*X^8+1/1575*T^4*X^10+1/2835*T^2*X^12+71/378*X^4*T^8-5/3*a1^
3*X^3+9/4*a1^3*X-a1^3*X*T^2-4/5*X^5*T^4*a1+5/2*X^4*T^2*a1^2-46/135*X^3*T^6*a1-\
15/2*X^2*T^4*a1^2-21*X^2*T^2*a1^2-431/6*X^3*a1*T^2-2297/60*T^6*a1*X+487/36*T^4
*a1*X^3-179/12*T^4*a1*X-22/21*X^7*a1*T^2-161/20*X^5*a1*T^2-17803/630*T^8+7/2*
a1^4+19/28350*X^12-64/1575*X^10-47/126*X^8+491/4*a1*X*T^2-592/135*X^6*T^4+94/
45*X^6*T^2-41/4725*X^10*T^2+1/70*X^8*T^4-86/105*X^8*T^2-11/30*X^6*a1^2-17/189*
X^9*a1-79/84*X^7*a1-43/9*X^4*T^4-7*X^4*a1^2-43/12*X^5*a1-284/45*T^6*X^4-1312/
315*T^8*X^2+1054/45*T^6*X^2-110/3*T^4*a1^2+41/4*X^2*a1^2+173/4*T^2*a1^2+10/81*
X^6*T^6+51/4*a1^2+39/4*a1*X^3-135/4*a1*X+4*T*X^2*a1*a2*b1+2/3*T^4*X^2*a1*a2+8/
9*T^3*X^3*a2*b1-2/3*T^2*X^4*a1*a2-8/15*T*X^5*a2*b1+4/3*T^3*X*a2*b1+4/3*T^3*a1*
a2*b1-20*T^2*X^2*a1*a2+4*T^2*X*a1^2*a2-4/3*T*X^3*a2*b1-4*T*X*a2*b1-2*T*a1*a2*
b1-4/45*T^4*X^5*a2+4/63*T^2*X^7*a2-2/9*T^6*X*a2-2/9*T^6*a1*a2+46/15*T^2*X^5*a2
-2/15*X^6*a1*a2+22/3*T^4*X*a2+23/3*T^4*a1*a2+32/3*T^2*X^3*a2+5/3*X^4*a1*a2-4/3
*X^3*a2*b1^2+26*T^2*X*a2+49/4*T^2*a1*a2-55/4*X^2*a1*a2-16*X*a1^2*a2-2*X*a2*b1^
2+4/945*X^9*a2-74/315*X^7*a2+1/3*T^4*a2^2+2/15*X^5*a2-1/3*X^4*a2^2-23/2*T^2*a2
^2-3/2*X^2*a2^2-10*X*a2-15/4*a1*a2+18*b2*T+4/945*T^9*b2+1/3*T^4*b2^2-1/3*X^4*
b2^2-3/2*X^2*b2^2-15/4*b1*b2-8/15*T^5*X*a1*b2-4*T^2*X^2*b1*b2+4*T*X^2*b1^2*b2-\
46/15*T^5*X^2*b2+10/9*T^3*X^4*b2+2*T*X^6*b2+19/3*T^4*b1*b2-8/3*T^3*X^2*b2-10*X
^3*a2-526/9*J*T^3*X^3*a1-40/9*J*X^4*T^4*b1-17*J*T*b1*b2-46/315*T^7*b2-242/15*T
^5*b2+18*T^3*b2-23/2*T^2*b2^2+6*T*X^4*b2-7/3*X^4*b1*b2-143/4*T^2*b1*b2+54*T*X^
2*b2+18*T*a1^2*b2+16*T*b1^2*b2-55/4*X^2*b1*b2+4/63*T^7*X^2*b2-4/45*T^5*X^4*b2-\
2/15*T^6*b1*b2+46/9*T^4*X^3*a2-2/9*X^6*b1*b2-4/3*T^3*a1^2*b2-16/9*J*X^3*T^4*a1
*b1+24*J*X*T^2*a1*b2+128/3*J*X^3*T^2*a1*b1+16/15*J*X^5*T^2*a1*b1-16/3*J*T^3*X^
2*a1*a2+8/3*J*T*X^4*a1*a2-16*J*X*T*a1^2*a2-8*J*X^2*a2*a1*b1+16/3*J*T^3*X^2*b1*
b2-8/3*J*T*X^4*b1*b2+16*J*T*X^2*a1*a2-7/2*J*b1^3-5624/945*J*T^9+4/2025*J*T^13-\
524/4725*J*T^11-4*J*b2-8*J*X*a1*b2-8/3*J*T^5*X^2*a1^2+8/3*J*T^5*a1*a2-8/135*J*
T*X^9*a1+36*J*T*X^2*b1^2-68*J*T^3*X^2*b1^2+2/3*J*T*X^4*b1^2+8/3*J*X^3*a1*b2+8/
3*J*X^3*b1*a2+8/5*J*T^5*X^2*b1^2+8/5*J*T^5*b1*b2+4/315*J*X^8*T^2*b1-46*J*T^2*
a1^2*b1+8/9*J*T*X^6*b1^2+4*J*X*T*a1^3-16/3*J*T*X^3*a1^3+311/2*J*T^4*X^2*b1+8*J
*T*a1^2*b1^2+8*J*X^2*T^2*b1^3-16/45*J*T^5*X^5*a1+16/9*J*T^5*X^3*a2+16/3*J*X*T^
3*a2+8/3*J*T^3*a1*a2+8/3*J*T^5*X*a2-16/63*J*T*X^7*a2-64/3*J*T*X^3*a2-40*J*X*T*
a2+8/105*J*T^9*X*a1-32/945*J*T^7*X^3*a1+8/15*J*T*X^7*a1+154*J*X*T^3*a1+33/5*J*
T*X^5*a1-2992/315*J*T^7*X*a1-4*J*T^3*X^2*a1^2-10*J*T*X^4*a1^2-8/15*J*T*X^6*a1^
2+8/3*J*T^4*a1^2*b1+8/9*J*X^6*T^2*b2+8*J*X*b1*a2-4/3*J*T^4*X^2*b2+8/27*J*X^6*T
^4*b1-8*J*X^2*b2*b1^2+16/15*J*X^5*b1*a2-8*J*T^3*b1*b2+313/5*J*T^5*X*a1+16/9*J*
T^3*X^3*a2-56/15*J*T*X^5*a2-32/15*J*T^3*X^5*a1-32/105*J*X^7*T^3*a1+56/45*J*T^5
*X^3*a1-17*J*T*a1*a2+4*J*T*b1^4+68/3*J*T^4*b2-8/105*J*T^8*b2+52*J*T^2*b2-46*J*
T^2*b1^3+8/3*J*T^4*b1^3-10*J*T^5*b1^2-44/15*J*T^6*b2-4*J*b2*a1^2-4*J*b1*a2^2-4
*J*b1*b2^2-5/2*J*X^4*b1-131/90*J*X^6*b1-16/21*J*T^7*b1^2-8/3*J*T^3*a2^2-7/2*J*
a1^2*b1-83/30*J*T^6*b1+4*J*T*a1^4+14*J*T*a2^2+1024/105*J*T^7*X^2+44/4725*J*T^
10*b1+14*J*T*b2^2-136/135*J*T^5*X^6-118/15*J*T^5*a1^2-8/1575*J*T^3*X^10+16/315
*J*T^7*a1^2+48/5*J*T^5*X^4+224/3*J*T^3*a1^2+24*J*T^3*X^4+1024/135*J*T^3*X^6+8/
945*J*T^11*X^2+4/315*J*T^9*X^4+16/2835*J*T^7*X^6-68/315*J*T^3*X^8-4/2835*J*T*X
^12-4/945*J*T^5*X^8-124/4725*J*T*X^10+24/35*J*T*X^8-92/105*J*T^9*X^2-1496/945*
J*T^7*X^4-4/525*J*X^10*b1-6*J*X^2*b1^3-8/3*J*T^3*b2^2+224*J*T^3*b1^2-4/3*J*X^4
*b2-34/105*J*X^8*b1-12*J*X^2*b2+18/5*J*T^8*b1-4/9*J*X^6*b2+16*J*T*X^2*b1*b2-8*
J*T^2*a2*a1*b1+16/5*J*T^6*X*a1*b1+16/3*J*X*T^4*a1*b2-16/3*J*X^3*T^2*a1*b2-16/3
*J*X^3*T^2*b1*a2-96*J*X*T^2*a1*b1-8*J*X*T^2*b1*a2+8*J*X^2*T^2*a1^2*b1-80/3*J*X
*T^4*a1*b1+4*J*X*T*a1*b1^2-16/3*J*T*X^3*a1*b1^2+2*T*b1*b2^2-2*a1^2*b1*b2+2*T*
a2^2*b1-2*X*a1*a2^2-2*X*a1*b2^2-2*a1*a2*b1^2-488/5*J*T^5*X^2+40/9*J*T*X^6+4*J*
T*X^4+36*J*T*X^2+19*J*T*a1^2+216*J*T^3*X^2-2899/6*J*T^4*b1-35/2*J*T^2*b1+19*J*
T*b1^2-45/2*J*X^2*b1-2*b1^3*b2-2*a1^3*a2-147*J*X^2*T^2*b1-51*J*X*T*a1+166/3*J*
T*X^3*a1-16*J*X*T*b2*a1*b1+8024/315*J*T^7+188/3*J*T^3+6092/15*J*T^5-43/2*J*b1+
96*J*T+41/2+8*J*T^2*b2*a1^2+16*J*X^2*T^2*b2-212/45*J*X^6*T^2*b1-8/9*J*X^2*T^6*
b2+8/9*J*X^4*T^4*b2-27/2*J*X^4*T^2*b1-16/5*J*X^5*a1*b1-16/35*J*X^7*a1*b1+4*J*
a2*a1*b1-148/15*J*X^2*T^6*b1+36*J*T*X^2*a1^2+4*J*X^4*T^2*b2+4/15*J*T^8*X^2*b1+
8/15*J*X^4*T^6*b1-6*J*X^2*a1^2*b1-32/3*J*X^3*a1*b1+32/45*J*T^3*X^5*a2)*b3-1/
405*T^9*X^2*a2^2+2537/36*X^3*T^4*a1*b2-875/18*X^3*T^4*b1*a2+5783/48*T^4*X^2*a1
^2*b1-328/135*T^6*X^3*a2*b2+6*a1*b1*a2*b2^2-22/2835*T^9*a1^4-1555/24*T^3*a1^4+
201/8*T*X^2*a1*a2-1/3*T^3*a1^6-563/893025*T^17+13/16*b1^5-35128/1488375*T^15-\
7414/42525*T^13+53972/2835*T^11+4691/384*b1^3+29/105*T^9*X*a1^3+4/315*T^7*X^2*
a1^4+241/2835*T^11*a1*a2+911/127575*T^13*X^3*a1-17/1701*T^11*X^5*a1-5633/
297675*T^9*X^7*a1+3335/32*T^3*X*a1*b1^2+101/96*T*X^3*a1*b1^2+14979/32*a1*T*X*
b1^2-34/105*T^9*a2^2-48203/32*T^2*X*a1*b1+3979/48*T^2*X^3*a1*b1+63419/96*T^4*X
*a1*b1+391/1260*T^7*a2^2+T*a2^4+33/4*T*a2^2+T*a1^6-1231/12*T^3*a2^2+2957/60*T^
5*a2^2+1/4465125*T^15*a1^2+61/45*T^7*a1^4+X*T*a2^3+205022/567*T^9-12536/63*T^7
-283/15*T^5*a1^4-2/4725*X^11*T*a1^3+3*a1^2*a2^2*b2-2*a1*b1*a2^3-3*b1^2*a2^2*b2
-40/3969*T^8*X^8*b1-293/6*T^3*X^2*a1^2*b1^2+2*T^3*X^2*a1^2*b2^2-2/3*T^3*X^2*b1
^2*a2^2-2/3*T^3*X^2*b1^2*b2^2+1633/1260*T*X^8*b1*b2+T*X^7*a2*b1^2+1/45*T^8*X^4
*a1^2*b1-8/1575*T^6*X^7*a1*b2+16/2025*T^6*X^7*b1*a2-31*X*T*a2*b2^2-52/3*T^3*X^
2*b2*b1^3-68/4725*X^5*T^7*a1*b1^2+4/175*X^7*T^5*a1*b1^2-2/405*X^9*T^3*a1*b1^2+
173/4*X*T^3*a1*b2^2+37/40*T*X^6*b1*b2+5*T*X^5*a1*b2^2-25/2*T*X^5*a2*b1^2+71/12
*T*X^3*a1*b2^2+8/45*T^3*X^5*a1*a2^2+3/4*X*T*a1^5-287/18*T^3*X^3*a1^3-413/6*T^3
*X^2*a1^4-41/140*T*X^7*a1^3-1/15*T*X^6*a1^4+7/2*T*X^4*a1^4+16/105*T*X^8*a2^2-4
/3*X^4*T^4*b2*a1^2+32/9*X^4*T^4*b2*b1^2+106/9*X^3*T^4*a1^3*b1+15*T*X^2*b1^2*b2
^2+99/2*X*T*a1^3*b1^2+1097/12*X*T*a1*b1^4+687/4*X*T^3*a2*b1^2-26/15*T^4*X^5*a2
*b2-16/45*T^2*X^7*a2*b2-47/45*T^8*X*a2*b2+13/315*X^8*b1*a2^2-1/21*X^8*b1*b2^2+
59/630*T^8*X^2*b1^3+(-4/3*X^4*T^2*a1*b2-64/9*J*T^3*X^4*a1*b1-16/3*J*X^3*T^2*b1
*b2-8*J*X*T*b2*a1^2-8*J*X*T*b2*b1^2-16/3*J*X*T^3*a1^2*b1-32/3*J*T^3*X^2*b1*a2+
16/3*J*T*X^4*a1*b2+16*J*T^2*b2*a1*b1+16/3*J*X*T^4*b1*b2+16/3*J*X^3*T^2*a1*a2-\
16*J*T^3*X^2*a1*b1+56/3*J*T*X^4*a1*b1+24*J*X*T^2*b1*b2+8*J*X*T^2*a1*a2-28*J*X*
T*a1^2*b1+4/3*T^4*X^2*b1*a2-5/4*X*b1+4/5*J*X^5*T^2*a1^2-12/5*J*X^5*T^2*b1^2-68
/45*J*T^6*X*a1^2+4/15*J*T^6*X*b1^2-10*J*T*X^3*b1+54*J*T^3*X^3*b1-8*J*X*a1*a2+
34*J*T^4*X^2*a2-16/45*J*T^5*X^3*b2+4*J*X^2*a2*a1^2+4*J*X^2*a2*b1^2-4/3*J*X^4*
a1*b1^2+8*J*X*a1^2*b1^2-16/15*J*X^5*a1*a2-136/3*J*X*T^3*b2+56*J*T^3*b1*a2-136/
3*J*T^3*a1*b2-108/5*J*T^5*X*b2+4*J*T^2*a2*a1^2-12*J*T^2*a2*b1^2-12*J*X^2*T^2*
a2+4/15*J*X^6*T^2*a1+128/15*J*T^3*X^5*b1-8/9*J*X^2*T^6*a2-133/6*J*X^4*T^2*a1-8
*J*b2*a1*b1-4/3*J*X^2*T^6*a1+10/3*J*X^4*T^2*a2+16/135*J*X^4*T^6*a1-4*J*X*T^2*
a2^2-4*J*X*T^2*b2^2+6*J*X^2*a1*b1^2-80*J*T^3*a1*b1-4*J*X^3*T^4*a1^2+4/3*J*X^3*
T^4*b1^2-128/945*J*T^9*X*b1-64/315*J*T^7*X^3*b1-8*J*X*b1*b2-871/15*J*T^5*X*b1+
136/9*J*T^3*X^3*b2+4*J*T*X^5*b2+32/45*J*T^7*X*b2+46*J*X*T^2*b1^2-15*J*X^2*T^2*
a1-8/3*J*X^3*a1*a2+8/3*J*X^3*b1*b2+16/15*J*T^5*a1*b2-8/105*J*X^8*T^2*a1+14*J*T
^2*a1*b1^2+70*J*X*T^2*a1^2-8*J*T*X^3*b2+4*J*X*T*b2+16/63*J*T*X^7*b2+176/105*J*
T^7*X*b1+64/945*J*X^7*T^3*b1-184/45*J*T^5*X^3*b1+99/2*J*T^4*X^2*a1+184/15*J*T^
5*a1*b1-4*J*T^4*a1*b1^2+64/105*J*T^7*a1*b1-16/3*J*X*T^3*b1^3-28*J*X*T*b1^3+16*
J*X^3*T^2*a1^2-32/3*J*X^3*T^2*b1^2+8/45*J*X^6*T^2*a2+237/4*T^3*a1+15/4*T*a1+2/
45*T*X^8*a2-23/3*T^5*X^2*a2+29/45*T*X^6*a2-2/105*T*X^7*a1^2+6/5*T*X^5*a1^2-2/3
*T^3*a2*a1^2+5/3*T*X^4*a2-5*T*X^2*a2+2*X*T-4/135*T^3*X^6*a2-2/15*T^3*X^5*a1^2+
2/3*X*T^3*a2^2+2/3*T*X^4*a1^3+32/4725*T*X^10*a1-2/45*T^3*X^6*a1+2/21*T^7*X^2*
a1-56/45*T^5*X^4*a1+1/35*T*X^8*a1-2*X*T*a2^2-8/945*T^4*X^7*b1-8/3*T^3*b2*a1*b1
+2/3*T*X^4*a1*b1^2-8/15*T^5*X*b1*b2+(-a1+6*a2+10*X+10/3*X^3-26*X*T^2+2/45*X^7+
6/5*X^5+4*T*a1*b1-4/3*b1*T*X^3-4/3*b1*X*T^3+4*b1*X*T-2*X*a1^2+2*X*b1^2-2/3*a1*
X^4+2/3*a1*T^4-2/5*X^5*T^2-2/9*X^3*T^4+2/9*X*T^6-3*X^2*a1+20/3*X^3*T^2-23*T^2*
a1-22/3*T^4*X-2*a2*T^2-2*a2*X^2+8*J*T*a2+8*J*b1*X*T^2+8/5*J*T*X^5+28*J*T*a1+40
*J*X*T+8/3*J*X^3*b1-8/3*J*T^5*X-16/3*J*X*T^3-16/3*J*T*X^3-8*J*a1*b1-16/3*J*T^3
*a1-8*J*X*b1+16/9*J*T^3*X^3)*b3+141/2*T^3*X^2*a1+53/60*T*X^6*a1+1157/36*T^3*X^
4*a1-5*T*X^3*a1^2-67/3*X*T^3*a1^2-227/20*T^5*X^2*a1+4/315*T^3*X^8*a1-219/4*T^4
*X*b1+1057/4*T^2*X*b1-57*T*X*b1^2-254/15*T^5*X-268/3*T^3*X^3-2*T*X^5-31/20*X^5
*b1-11/4*X^3*b1+422/189*T^9*X+872/315*T^7*X^3+44/15*T^5*X^5+2/63*T*X^9-472/105
*T^7*X+824/45*T^5*X^3-152/15*T^3*X^5+8/21*T*X^7-2*T*a1*a2^2+50*T^3*X^2*a2-8/
945*T^7*X^4*a1-40/3*T^3*X^3*a1^2-8/9*T^3*X^3*a1*a2+8/15*T*X^5*a1*a2-122/15*T^5
*X*a1^2+4*X*a2*a1*b1+4*X*T*a1*a2-4/3*X*T^3*a1*a2+4/3*T*X^3*a1*a2-13*T^3*a1^3-\
1084/3*X*T^3-4*T*X^3+3/4*X^2*b1*a2-3/4*X^2*a1*b2+5/3*X^4*b1*a2+7/3*X^4*a1*b2-4
/45*T^6*a1*b2+4/135*T^6*X^3*b2-5/9*T^3*X^4*a2+4/63*T^7*X^2*a2-17*X*b2+X^3*b1^3
+2/5*X^5*b1^3+2*a2*b1^3-2*b2*a1^3+19/63*X^7*b2-21/4*b1*a2+21/4*a1*b2-X^3*b2+3*
X^5*b2+149/1260*X^7*b1+1/63*X^9*b1+2/189*X^9*b2+4/1575*X^11*b1+13/4*X*b1^3+36*
J*X*T^4*b1^2+52/3*J*X*T^4*a1^2+8/9*J*T*X^7*b1+43/5*J*T*X^5*b1+112/9*J*X^4*T^4*
a1+27*J*T*a1*b2-27*J*T*b1*a2+2/3*T*X^3*a2^2-3*T*X^2*a1^3-2*X*T*a1^4+T*a2*a1^2+
34/315*T^7*X*a1^2+2/5*T^5*X^3*a1^2-2/45*T^8*X*b2-2*T*X^2*a2*a1^2+92/4725*T^11*
X-3/4*T*a1*b1^2-17*T*X^3*b1^2+19*X*T^3*b1^2+X^3*a1^2*b1+4/45*X^6*b1*a2-118/315
*T^2*X^7*b1+241/45*T^6*X*b2+13/4*X*a1^2*b1+152/189*X^7*T^3-315/4*T^2*a1*b2+507
/4*T^2*b1*a2-2*X^3*b2*a1^2+2/3*X^3*b2*b1^2+8/9*X^4*T^4*a1*b1-62/3*X^4*T^2*a1*
b1-8/1575*J*X^11+10*J*a2-4/63*J*X^9+4/14175*J*X^13+3/2*J*a1^3-8/189*J*T^2*X^9-\
78*J*T^4*a2+4/21*J*T^8*a2+30*J*T^2*a2+14*J*T^2*a1^3-4*J*T^4*a1^3-496/315*J*T^2
*X^7-2164/315*J*T^8*X+4/189*J*T^4*X^9+88/4725*J*T^10*X^3+4/105*J*T^8*X^5+16/
405*J*T^6*X^7-10/3*J*T^6*a2+8/1575*J*T^2*X^11+856/4725*J*T^10*X+104/945*J*T^8*
X^3-2*J*a2*a1^2+6*J*a2*b1^2+4*J*a1*a2^2+4*J*a1*b2^2-53/30*J*X^6*a1-16/45*J*T^6
*X^5-304/945*J*T^4*X^7+4/105*J*X^7*a1^2-68/315*J*X^7*b1^2+52/14175*J*T^12*X-12
/5*J*X^5*a1^2-4/5*J*X^5*b1^2+3/2*J*a1*b1^2+91/10*J*T^6*a1-208/45*J*T^6*X^3-184
/15*J*T^4*X^5-88/1575*J*T^10*a1+4*J*X*a1^4+4*J*X*b1^4+4*J*X*a2^2+4*J*X*b2^2-64
/4725*J*X^10*a1+6*J*X^2*a1^3+10*J*X^3*a1^2+2*J*X^3*b1^2-10/3*J*X^4*a2-4/45*J*X
^8*a2-2/35*J*X^8*a1-4/3*J*X^3*a2^2-4/3*J*X^3*b2^2-4/3*J*X^4*a1^3+10*J*X^2*a2-2
/45*J*T^8*a1-58/45*J*X^6*a2+36*T*b2*a1*b1-3*T*X^2*a1*b1^2-4*X*T*a1^2*b1^2+2*X*
T^2*b2*a1^2+2*X*T^2*b2*b1^2+2/3*X*T^4*a1^2*b1-24*X^2*T^2*a1*b1+4/63*X^9*T^3+4/
35*X^3*T^9+8/35*X^5*T^7+184/945*X^7*T^5+4/1575*X^11*T+36*X*T*b1*b2+20/3*X*T^3*
b1*b2-12*T*X^3*b1*b2+8/3*X^3*a2*a1*b1+2/5*T^5*a1^3+2/3*X*T^4*b1^3-2273/60*T^5*
a1+7*X*T^2*a1^2*b1-39/4*T*X^2*a1-9*T*X*a1^2-23/4*T*X^4*a1-2/105*T^7*X*b1^2-2/
15*T^5*X^3*b1^2+2/5*T^5*a1*b1^2+2*T^4*X^2*a1*b1-16*X^2*T^2*b1*a2-113/315*T^9*
a1+79/63*T^7*a2-5*T*a2-149*T^3*a2+2/5*T^3*X^5*b1^2-4/105*T^8*a1*b1-2*X*b1*a2^2
-2*X*b1*b2^2+34/315*T*X^7*b1^2-13*T^3*a1*b1^2-6*T*X^5*b1^2+2*T^3*a2*b1^2-4/105
*X^8*a1*b1+2*a2*a1^2*b1-2*b2*a1*b1^2-2*T*a1*b2^2+62*T^4*a1*b1+18*J*X*a1^2+18*J
*X*b1^2-16*J*X^5*T^2-208/3*J*X^3*T^4+184*J*X*T^2-87/2*J*T^2*a1+16/5*J*X*T^6-\
260/3*J*T^4*X+23/2*J*X^4*a1+24*J*X^3*T^2+39/2*J*X^2*a1+187/2*J*T^4*a1-3/4*T*a1
^3-2/189*T^9*a2+4/1575*T^11*a1-121*J*X*T*b1+30*J*X*T^3*b1+4*J*X^5+8*J*X^3-15/2
*J*a1-4*J*X-16/21*J*X^7-2/14175*T^13*X-4/4725*T^11*X^3-2/945*T^9*X^5-8/2835*T^
7*X^7-2/945*T^5*X^9-4/4725*T^3*X^11-2/14175*T*X^13+2/15*X^6*a1*b1-19/21*T^8*X*
b1-22/45*T^6*X^3*b1+277/20*X^5*T^2*b1-305/12*X^3*T^4*b1+7*X*T^2*b1^3-8*T^2*a1*
b1-2/3*X^4*a1*b1+16/3*T^3*X^3*b1^2-4/63*T^2*X^7*b2+26*X^3*T^2*b2+379/6*X^3*T^2
*b1-541/84*T^7*a1+11*T^5*a2+22/15*T^6*a1*b1-2*X*T*b2^2+2/3*X*T^3*b2^2-18/5*T^5
*X*b1^2+11*T^4*a1*b2-29/3*T^4*b1*a2-2*T*X^2*a2*b1^2+8/9*T^3*X^3*b1*b2-35*T*a2*
b1^2+2/3*T*X^3*b2^2-2*X*T*b1^4-11*X*b2*a1^2-7*X*b2*b1^2+2/5*X^5*a1^2*b1+111/20
*T^6*X*b1+32/4725*T^10*X*b1+4/315*T^8*X^3*b1-25*X*T^4*b2-11/3*X^3*T^4*b2-73*X*
T^2*b2-X^5*T^2*b2-8/5*T^4*X^5*b1)*a3-1/3*b1^7-3/8*b2^3-2/22325625*J*X^20-2*J*
a2^4+2*J*b2^4-2/9568125*J*T^20-4/4465125*J*X^18-2*J*a1^6-2/55125*J*X^16-16/
11025*J*X^14-33/2*J*a2^2+4/3*J*b1^6-388/13395375*J*T^18+59344/297675*J*T^14+
10718/4465125*J*T^16+15*J*b2^2+1/3*T*X^3*a2^3-118/135*T^3*X^6*a2^2-283/12*T^3*
X^4*a2^2+41/3*X*T^3*a2^3-261/5*J*a2*b2*X*T^5+98/3*J*a2*b2*X^3*T^3-50*J*a2*b2*X
*T^3+26/3*J*a2*b2*X^3*T+7*J*a2*b2*X*T-29/5*J*a2*b2*X^5*T+9*J*a2*b2*a1*b1-46*J*
a2*b2*a1*T^3-43/2*J*a2*b2*a1*T+15*J*a2*b2*b1*X-J*a2*b2*b1*X^3+4/4465125*J*T^2*
X^18+4/496125*J*X^17*a1-2/297675*J*T^14*a1^2+4/70875*J*X^15*a2-2/11025*J*X^14*
a1^2-2/19845*J*X^14*b1^2-4/3*J*b2*b1^5-131/12*J*b1^3*b2+13/2*J*b1^2*b2^2-2*J*
b1*b2^3-2249/45*J*T^6*b2^2+16/15*J*T^5*b2^3-2/3*J*T^2*b1^6-52/3*J*T^3*b2^3+19/
2*J*T*b2^3+418/42525*J*T^13*b2+88/14175*J*T^11*b1^3-3823/14175*J*T^11*b2+374/
14175*J*T^10*b2^2+16/315*J*T^8*b1^4-22/45*J*T^8*b2^2-6*J*a1^2*a2^2-3/2*J*a1^2*
b2^2+2*J*a1*a2^3+J*a2^2*b1^2-52/4465125*J*T^8*X^12+16/637875*J*T^6*X^14+2/
165375*J*T^4*X^16-76/14175*T^3*X^10*a1*a2+50219/1260*T^7*X*a1*b1^2+8/15*T*X^5*
a1^3*b1^2-8/45*T*X^5*a1*b1^4-4/3*T^3*X^3*a2*b2^2+2/945*T^5*X^8*b1*b2+13*T^4*X^
2*b1*a2^2-2/45*T^8*X*a1^3*b1+2/27*T^8*X*a1*b1^3+2*T^2*a1^3*a2*b2+2*T^2*a1^2*b1
*b2^2-415/4*X*T^2*a2*b2-3023/45*T^4*X^5*a1*b1-1453/3780*T^2*X^9*a1*b1-24704/
135*T^6*X^3*a1*b1+52705/288*X^3*T^4*a1*b1-340/21*T^2*X^7*a1*b1+8/15*T^5*X*a1^3
*b1^2+63/8*X^2*a1*a2*b2+393/32*X^2*a2*a1*b1+61/4*X*a2*a1^2*b1+47/2*X*b2*a1*b1^
2+1/3*X^4*a2*a1*b1+4/1575*T^11*X^2*a1*a2-44/8505*T^9*X^4*a1*a2-8/4725*T^7*X^6*
a1*a2+3*X*T*a1^4*a2-3/4*T*X^2*a1^3*a2+63/4*X*T*a2*a1^2-113/18*X^4*T^6*b2-11/54
*X^8*T^2*b1^3+17/2*T^2*a1^4*b2+5/6*T^2*b1^4*b2-1016/3*T^4*X^2*b2+1/45*X^6*b1*
a2^2-46/45*X^6*b1*b2^2+4/15*X^5*b2*a1^3+9/5*X^5*a2*b1^3+47/1512*X^8*b1^3+4/45*
T^6*b1^5-4/45*T^6*b2^3-2/45*X^6*b2^3+8/135*X^6*b1^5-1507/7560*T^9*b1^2-1/42525
*X^12*b1^3-a1^2*b2^3+b1^2*b2^3-17/14175*T^11*b2^2+2/4465125*X^18*b1+a1^6*b1+5/
3*a1^4*b1^3+1/3*a1^2*b1^5-2041/4050*T^11*b1^2-16/4725*T^13*b1^2-17/8*a1^4*b2-\
59/24*b1^4*b2-4/15*X^6*b2-1785/64*b2*a1^2-2015/64*b2*b1^2-51/8*a2^2*b2-5/4*X^2
*b2+66877/75600*T^12*b1+55/13608*T^12*b2-105319/56700*T^10*b2-306353/2520*T^8*
b2+50537/2381400*T^14*b1-1441/595350*T^14*b2-205817/720*T^6*b1^3+37/6*T^4*b2^3
+97/16*b1*a2^2+131/16*b1*b2^2+9/2*b1^3*a2^2-5/2*b1^3*b2^2+437/75600*X^12*b1+17
/22680*X^12*b2+197/793800*X^14*b1+527/2520*X^8*b2+791/720*X^6*b1^3+473/5670*T^
10*b1^3-367/6300*X^10*b2+5/8*X^2*b2^3+567/8*T^3*b1^4+1/9*T^3*b1^6-8/2835*T^9*
b1^4+191/945*T^9*b2^2+709/126*T^7*b2^2+14/3*T*b1^6-T*b2^4-95/2*T*b2^2+101/6*T^
3*b2^2-4357/30*T^5*b2^2+23/1488375*T^15*b1^2+11371/180*T^5*b1^4-7/9*T^7*b1^4-6
*T^4*b1^5-127/24*X^2*b1^5+3349/1512*T^8*b1^3+1/165375*X^16*b2-115/8*T^2*b2^3+
23/198450*X^14*b2-1605/4*T^2*b2+95/24*T^4*b2+221*T^6*b2+661/2976750*T^16*b1+1/
19845*T*X^14*b1^2+893/630*T^8*b2*a1^2+23/630*T^8*b2*b1^2+129569/8100*X^6*T^6*
b1+6559/4050*X^6*T^6*b2+20/3*T^4*a1^4*b1+125/3*T^3*X^2*b2^2+25/2*T*X^4*b2^2+
1255/24*T*X^2*b1^4-3311/24*T^3*b1*b2-42883/120*T^5*b1*b2-105/2*T*X^2*b2^2-26/
13395375*T^19+1/200930625*T^21-25/4*X*T*a1*a2^2+416/212625*T^10*X^5*a1*b1-8/
3675*T^8*X^7*a1*b1+16/6075*T^6*X^9*a1*b1-8/14175*T^4*X^11*a1*b1-208/14175*T^10
*a2*a1*b1+7*T^2*a1^3*b1*a2+25/3*T^2*a1*b1^3*a2-229/6*X^3*T^2*a1^3*b1+193/18*X^
3*T^2*a1*b1^3-22/9*T^3*X^3*a1*b2^2-2/15*T^5*X^2*b2*b1^3+T*X^4*a1^2*b2^2-5/3*T*
X^4*b1^2*a2^2-1/3*T*X^4*b1^2*b2^2+17/3*X*T^3*a2*b2^2-16/14175*T^10*X^2*b1^3+
11882/2835*T^9*X^4-37976/4725*T^7*X^6+5158/4725*T^5*X^8+1388/4725*T^3*X^10+2/
105*T*X^12+489/64*T*a1^4-19451/576*T^4*b1^3-1921/192*T*b1^4-1711/192*X^4*b1^3+
347/120*X^6*b1+23/16*X^4*b1+1651/64*T^5*a1^2-35461/192*T^5*b1^2-170399/1344*T^
7*a1^2+13186973/20160*T^7*b1^2-48313/4050*T^10*b1-18124/2835*T^11*X^2+7*X^2*b1
+2705/4*T^2*b1+705/64*T*a1^2-10621/64*T*b1^2-33937/64*T^3*a1^2+32327/192*T^3*
b1^2+82/105*T*X^8+88/15*T*X^6+584/3*T^3*X^4-904/15*T^3*X^6-164*T^5*X^4-157576/
315*T^7*X^2-1864/3*T^5*X^2-10495/384*b1^3*X^2+2029/384*b1^3*T^2+116/1575*T*X^
10+2036/315*T^3*X^8+7592/225*T^5*X^6-33784/945*T^7*X^4-199676/2835*T^9*X^2+5*T
*X^4+3478/3*T^3*X^2-5649/16*T^4*b1-423207/560*T^8*b1+23663/72*T^6*b1+389/6300*
X^10*b1+369/128*a1^2*b1+509/1008*X^8*b1-4468/4465125*T^11*X^8-3124/4465125*T^9
*X^10+472/4465125*T^7*X^12+11912/637875*T^11*X^6+8702/893025*T^9*X^8-1768/
496125*T^7*X^10+328/1488375*T^5*X^14-404/42525*T^5*X^12+2/55125*T^3*X^16-328/
297675*T^3*X^14+2/4465125*T*X^18+1/55125*T*X^16+86/1488375*T^17*X^2+8/59535*T^
15*X^4-584/1913625*T^13*X^6+7688/893025*T^15*X^2+212/25515*T^13*X^4+488/1701*T
^13*X^2+296/8505*T^11*X^4-31016/42525*T^9*X^6+9368/33075*T^7*X^8+5672/70875*T^
5*X^10+184/42525*T^3*X^12+8/11025*T*X^14-3143/24*X^2*T^2*b1^3+22/9*T^4*a1^2*b1
^3-245/64*T^2*b2*a1^2+2109/64*T^2*b2*b1^2-595/64*X^2*b2*b1^2+29/6*T^4*a2^2*b2-\
8*T^2*X^2*b2^3+3163/28350*T^8*X^6*b2-101357/340200*T^12*X^2*b1-452/9*T^3*X^2*
b1^4-152/6075*X^6*T^6*b1^3+505/36*T*X^4*b1^4-173/135*T*X^6*b1^4+37/105*T*X^8*
b2^2+2/3*X^2*b1^3*a2^2-4/3*X^2*b1^3*b2^2+13/8*X^4*b1*a2^2-49/8*X^4*b1*b2^2+35/
8*X^2*a1^4*b1-11/12*X^2*a1^2*b1^3-1381/64*X^2*b2*a1^2+747/8*X^2*T^2*a1^2*b1-5*
X^3*a1^2*a2*b2+19/3*X^3*b1^2*a2*b2-9/5*X^5*a2*a1^2*b1-26/15*X^5*b2*a1*b1^2-14/
15*X^5*T^2*a1^3*b1-22/9*X^5*T^2*a1*b1^3-88/945*X^7*a2*b1^3-4/35*X^7*b2*a1^3-4/
15*X^6*a1^4*b1-4/45*X^6*a1^2*b1^3+2/3*T^4*X^2*b2^3-8/9*X^3*a1*b1^5+2/3*X*a2*b1
^5+21/8*X^2*a2^2*b2+4/9*X^4*T^2*b1^5+2*X*a2*b2^3+2/212625*T^16*X^2*b1+8/893025
*T^14*X^4*b1-2/99225*T^14*X^2*b2+2/25515*T^12*X^4*b2-8/45*T^6*a1^4*b1-28/135*T
^6*a1^2*b1^3-2/15*X^6*a2^2*b2-2/9*X^4*b1^4*b2-8/9*X^3*a1^3*b1^3-4/3*X^3*a1*b2^
3-4/3*X^3*b1*a2^3-T^5*X^2*b1^4-1/3*T*X^2*b1^6-37/9*T^3*X^4*b1^4+1/315*T^8*b1*
a2^2+1/315*T^8*b1*b2^2-29/168*X^8*a1^2*b1+2/135*X^9*a1^3*b1-2/81*X^9*a1*b1^3+1
/175*X^10*b2*a1^2-37/4725*X^10*b2*b1^2+2*X*a2^3*b2+119/9*T^5*b2*b1^3-1/4725*T^
13*X^2*b1^2-1/6075*T^11*X^4*b1^2+253/3*X^4*T^2*b2-987/4*X^2*T^2*b2+1/81*T^8*X^
4*b1^3-4/9*T^4*b1^4*b2-2/3*T^4*a1^4*b2-683/270*T^6*X^5*a1*b1+2561/630*T^4*X^7*
a1*b1+13/9*X^6*T^4*a1^2*b1+617/36*T^6*a2*a1*b1-149/14175*T^12*X*a1*b1+38/3*X^4
*T^2*b1*a2^2-X^4*T^2*b1*b2^2+26/3*X^3*T^2*b2*a1^3-100/9*X^3*T^2*a2*b1^3+31*X^2
*T^2*a1^4*b1-1/14175*T^3*X^13*a1+6803/170100*T^13*X*a1+10361/85050*T^11*X^3*a1
+8699/24300*T^9*X^5*a1-8648/8505*X^3*T^9*a2+83/28350*T^3*X^11*a1-29/496125*T*X
^15*a1-5177/297675*T^7*X^9*a1-19183/33075*T^7*X^7*a1-1/10125*T^5*X^11*a1+3568/
1575*X^5*T^7*a2+5471/56700*T^5*X^9*a1+50/3*X^2*T^2*a1^2*b1^3-191/90*T^4*X^5*a1
*b2-1037/30*T^4*X^5*b1*a2-257/6*X^4*T^4*a1^2*b1-872/14175*T^10*X*a1*b2+2627/
14175*T^10*X*b1*a2+71/189*T^8*X^3*b1*a2+94/945*T^8*X^3*a1*b2+4/45*X^6*T^2*b1*
b2^2+176/15*J*X^6*T^2+112*J*X^4*T^2+134789/105*J*T^7*b1+279/32*J*X^4*b1^2-\
1749277/1440*J*T^6*b1^2+59357/288*J*T^6*a1^2+9219/32*J*T^2*a1^2+424/1575*J*X^
10*T^2+4688/3*J*X^2*T^4+65641/96*J*T^4*b1^2+427/6*J*b1*T^3+4649/32*J*T^2*b1^2+
2/5*T^5*X^2*a1^3*a2+2/9*T^3*X^4*a1^3*a2+2/15*T*X^6*a1^3*a2-12412/945*J*X^4*T^8
-3536/45*J*X^6*T^4-296/105*J*X^8*T^2-172*J*X^2*T^2-641/32*J*X^2*b1^2-221/480*J
*X^6*b1^2-9169/10*J*T^5*b1-18389/72*J*b1^3*T^3-7613/96*J*T*b1^3-60584/405*J*T^
9*b1-163*J*T*b1-36856/2835*J*T^10*X^2-519/16*J*a1^3*X^3-195/16*J*a1^3*X-453/
160*J*X^6*a1^2-1491/32*J*X^4*a1^2-261/10*J*X^5*a1+3448/315*J*T^8*X^2-7023/32*J
*T^4*a1^2-63/2*J*a1*X+316/315*J*X^8*T^4+317/630*J*X^9*a1-8/35*J*X^7*a1+360*J*X
^4*T^4+6736/9*J*T^6*X^2+272/9*J*T^6*X^4+213/32*J*X^2*a1^2+9*J*a1*X^3+37648/
2025*J*X^6*T^6+7723/16*J*b1^2*a1*X*T^2-6469/4*J*a1*X*b1*T^3+147/8*J*a1*X*b1*T-\
3119/12*J*a1*X^3*b1*T-398/27*X^3*T^4*a1*b1^3-149/30*T^2*X^7*a1*b2-2311/630*T^2
*X^7*b1*a2-2399/60*T^2*X^5*a1*b2+664/15*X^5*T^2*b1*a2-271/2835*T^4*X^9*a1*b1-\
64/14175*T^3*X^10*b1*b2+260*J*T^2+1025/96*J*b1^4+765/32*J*b1^2+58316/8505*J*T^
12+155528/2835*J*T^10+15152/45*J*T^6-4/105*J*X^12-232/1575*J*X^10-164/105*J*X^
8-188588/315*J*T^8-489/32*J*a1^4-705/32*J*a1^2-176/15*J*X^6-10*J*X^4-838/3*J*T
^4-20*J*X^2+116/42525*T^10*X^3*a1*b2-16/8505*T^10*X^3*b1*a2+8/2835*T^10*X^2*a1
^2*b1-8/675*T^8*X^5*a1*b2+22/1575*T^8*X^5*b1*a2-2/9*X^4*T^4*b1*a2^2+2/9*X^4*T^
4*b1*b2^2-8/27*X^3*T^4*a2*b1^3-4/9*X^3*T^4*b2*a1^3+8/3*X*T^2*a1^3*b1^3+8/3*X*T
^2*a1*b1^5+2*X*a2*a1^4*b1-8/3*X*a2*a1^2*b1^3+4*X*b2*a1^3*b1^2+163/45*X^2*T^6*
b2*a1^2-5/3*X^2*T^6*b2*b1^2-361/630*T^8*X^2*a1^2*b1+32/27*T^6*X^5*a1*b2-22/45*
T^6*X^5*b1*a2-41/45*X^4*T^6*a1^2*b1-62/315*T^4*X^7*b1*a2+212/315*T^4*X^7*a1*b2
-1235/24*T*X^4*b1*b2+12379/96*J*X^4*T^2*b1^2+8908/135*J*X^6*T^3*b1+1636/105*J*
X^2*T^7*b1+1683/32*J*X^4*T^2*a1^2-317/3*J*X^5*T^4*a1+3087/16*J*X^2*T^2*a1^2+
381*J*X^3*a1*T^2+7885/16*J*X^2*T^2*b1^2-993*J*T^5*b1*X^2+1513/24*J*a1^2*b1*T^3
+16*J*X^5*a1*T^2+1264/3*J*T^4*a1*X^3+3563/2*J*T^4*a1*X+4808/15*J*T^6*a1*X-9*J*
a1*X*T^2+713/16*J*a1*X^3*b1^2+205/2*J*b1*T*X^2-4927/32*J*T*b1*a1^2-487/45*J*X^
6*b1*T-1547*J*X^2*b1*T^3-145/2*J*X^4*b1*T-337*J*X^4*b1*T^3-195/16*J*a1*X*b1^2+
86497/96*J*X^2*T^4*b1^2-79627/630*J*T^8*X*a1-453/16*J*a1^3*X*T^2+11049/32*J*X^
2*T^4*a1^2-5354/27*J*X^3*T^6*a1+19/12*X^4*a1*a2*b2-29/4*X*a1^2*a2*b2-9/2*X*a1*
b1*a2^2-12*X*a1*b1*b2^2-15/4*X*b1^2*a2*b2+5/2*X^3*a2*a1^2*b1-19/3*X^3*b2*a1*b1
^2+69/4*X^3*T^4*a2*b2+8289/160*X^5*T^2*a1*b1+29/20*X^5*T^2*a2*b2+607/36*X^2*T^
6*a1^2*b1+14/15*T^6*X*a1^3*b1-226/45*T^6*X*a1*b1^3+1103/60*T^6*X*a1*b2+4579/45
*T^6*X*b1*a2+2/3*X^3*a1*b1*a2^2-32/3*X^3*a1*b1*b2^2+16*X*a1*a2^2*b2+16*X*b1*a2
*b2^2+1/15*X^6*a1*a2*b2+103723/180*J*T^5*b1^3-82/945*J*X^9*a1^3+2/15*J*X^6*a1^
4-6*J*X^3*a1^5+4304/1913625*J*T^12*X^6+25784/4465125*J*T^10*X^8+3256/1488375*J
*T^8*X^10-16/8505*J*T^6*X^12-272/297675*J*T^4*X^14-4/165375*J*T^2*X^16+58/
496125*J*X^15*a1+71*X*T^2*b2*a1^3-373/6*X*T^2*a2*b1^3-3751/32*T^2*a2*a1*b1-449
/105*T^8*X*a1*b2-8831/630*T^8*X*b1*a2-9079/270*T^6*X^3*a1*b2-3041/270*T^6*X^3*
b1*a2+1/6*X^8*T^2*a1^2*b1-16/945*T^7*X^3*a2*b1^2+16/4725*T^11*X^2*b1*b2-26/
8505*T^9*X^4*b1*b2+16/14175*T^7*X^6*b1*b2+416/135*J*T^6*X^3*b2*a1*b1+32/35*J*T
^2*X^7*b2*a1*b1+32*J*T^2*X*a2*a1^2*b1^2+104/315*J*T^8*X*b2*a1*b1+16/45*J*T^4*X
^5*b2*a1*b1-104/45*J*T^5*X*a1*b1^3-3259/18*J*T^4*X^3*a1*b1^2+60*J*T^3*X^4*a1^2
*b1+1136/27*J*T^3*X^3*a1*b1^3-81/2*J*T^2*X^5*a1*b1^2+J*T*X^2*b2*a1^2-55693/630
*T^8*X*a1*b1+53/2*X^3*T^2*a2*b2-185/12*X*T^4*a2*b2+1253/6*T^4*a2*a1*b1-357/8*T
^2*a1*a2*b2-79/9*T^6*a1*a2*b2+25525/96*T^6*X*a1*b1+503/315*T^8*a2*a1*b1+151/4*
T^4*a1*a2*b2-419/2*X*T^2*a1^3*b1-1633/6*X*T^2*a1*b1^3+16/27*T^3*X^3*a1*b1^4-\
1857/10*T^5*X*a1*b1^2-38/3*T*X^5*a1*b1^2-89/4*T*X^2*a1^2*b1^2+25/189*T*X^9*a1*
b1^2-1/105*T^3*X^8*a1*a2-331/945*T^9*X^2*a1*a2-8/315*T^7*X*a1*a2^2-89/105*T^7*
X*a2*a1^2-622/45*T^5*X^4*a1*a2+T^5*X^3*a2*a1^2+71/1575*T*X^10*a1*a2+94/105*T^7
*X^4*a1*a2-419/70*T^7*X^2*a1*a2-38/225*T^5*X^6*a1*a2-53/60*X^5*a1^3*b1+593/180
*X^5*a1*b1^3+31799/2520*T^8*a1^2*b1+17/2835*X^8*T^4*b1^3+16/105*T*X^7*a1*a2^2-\
23/5*T^3*X^5*a2*a1^2-16/135*T^6*X^3*a1^3*b1+5723/12*T^3*X^2*b1*b2-2/81*T^9*X*
a2*b1^2-4/3*T^4*X^2*a1^4*b1+4/9*T^4*X^2*a1^2*b1^3-4/3*X^4*T^2*a1^2*b1^3-2*X*T*
a1^3*b2^2-7*a1*b1^2*a2*b2+2309/60*T^6*X*a2*b2+8*X^2*T^2*a2^2*b2-1394/42525*T^
10*X^3*a1*b1-205/4*X^2*T^2*b2*a1^2-1235/4*X^2*T^2*b2*b1^2-28*X^2*T^2*b1*a2^2-\
74*X^2*T^2*b1*b2^2+1355/4*X*T^2*a1*b2-68*X*T^2*b1*a2-1/45*T^8*X^2*b2*a1^2+1/35
*T^8*X^2*b2*b1^2-3/8*T*X^4*a1*a2+1935/4*T^3*X^2*a1*a2+46/2835*T^9*X*a2*a1^2+2*
X*T*a1^3*a2^2-112/3*J*T^3*X^3*a1^3*b1+56/15*J*T*X^5*a1^3*b1+100*J*T^2*X*a1^3*
b1^2-2/3*J*T*X^8*a1^2*b1-247/2*J*a1^2*b1*T*X^2-1379/120*J*a1*X^5*b1*T-1337/30*
J*T^6*X*a1*b1^2-42*J*T*X*a1*b1^3-8/315*J*T^3*X^9*a1*b1-8/675*J*T*X^11*a1*b1-\
20041/40*J*T^5*X*a1*b1+2051/3*J*T^4*X*a1*b1^2-13345/36*J*T^3*X^3*a1*b1-16/3*J*
T^4*X*a1^3*b1^2+202*J*T^3*X*a1*b2-80/3*J*T*X^3*a1*b2+52/945*J*T^8*X^4*b1*b2-16
/3*J*T^3*b2*a1^2*b1^2-16/9*J*T^3*X^4*b1*b2^2+16/45*J*T^3*X^6*b2*a1^2-16/27*J*T
^3*X^6*b2*b1^2-249/5*J*T^5*X^2*a1^2*b1-86/3*J*T*X^3*a1^3*b1-610/9*J*T*X^3*a1*
b1^3-136/3*J*T*X^2*a1^2*b1^3-893/63*J*T^9*X*a1*b1+482/63*J*T^8*X*a1*b1^2-8476/
189*J*T^7*X^3*a1*b1+1096/315*J*T^7*X^2*a1^2*b1+2608/135*J*T^6*X^3*a1*b1^2-838/
75*J*T^5*X^5*a1*b1-92/15*J*T^5*X^4*a1^2*b1+76/9*J*T^4*X^5*a1*b1^2-356/35*J*T^3
*X^7*a1*b1-88/15*J*T^3*X^6*a1^2*b1+32/15*J*T^2*X^7*a1*b1^2-17/27*J*T*X^9*a1*b1
-4*J*X*a2*a1^2*b1^2+32/3*J*T^2*X^3*a1^3*b1^2-32/9*J*T^2*X^3*a1*b1^4-28*J*T*X^2
*a1^4*b1+344/15*J*T^5*X*a1^3*b1-4/45*T^6*X*b2*a1^3-8/135*T^6*X*a2*b1^3+1063/
315*T^7*X*a2*b1^2-47/15*T^5*X^4*b1*b2+143/45*T^5*X^3*a2*b1^2+2/189*T^3*X^8*b1*
b2-16/21*T^9*X^2*b1*b2+4/63*T^7*X*a1*b2^2-2/2025*T^11*X*a1*b1^2+46/8505*X^3*T^
9*a1*b1^2+44/135*T^7*X^4*b1*b2+2551/210*T^7*X^2*b1*b2-2008/945*T^7*X^3*a1*b1^2
-304/675*T^5*X^6*b1*b2-T*X^2*a1^4*b1^2-7/3*T*X^2*a1^2*b1^4+4927/180*T^3*X^5*a1
*b1^2+137/15*T^3*X^5*a2*b1^2+16/189*T*X^10*b1*b2+16/81*T^6*X^3*a1*b1^3+4/135*T
^4*X^7*a2*b2-4/45*T^4*X^5*a1^3*b1+4/27*T^4*X^5*a1*b1^3+2/135*T^2*X^9*a2*b2+76/
4725*X^10*a2*a1*b1+4/45*T^8*a1*a2*b2-4/35*T*X^7*a1*b2^2-4/3*X*b2*a1*b1^4-16/
105*X^7*a2*a1^2*b1-4/35*X^7*b2*a1*b1^2-2/3*T^4*X^2*a2^2*b2+4/3*X^4*T^2*a2^2*b2
-4/5*X^5*a1^2*a2*b2-8/15*X^5*a1*b1*a2^2-4/5*X^5*a1*b1*b2^2-8/15*X^5*b1^2*a2*b2
-2/3*X^4*a1^3*b1*a2+10/9*X^4*a1*b1^3*a2-2*X^4*b2*a1^2*b1^2+16/297675*T^14*X*a1
*b1+8/127575*T^12*X^3*a1*b1+4/135*T^6*X^5*a2*b2+8/135*J*X^9*b2*a1*b1-32/3*J*X*
T*a1*b1^5+32/3*J*T^3*X^2*a1^4*b1-32/9*J*T^3*X^2*a1^2*b1^3+16/3*J*T*X^4*a1^2*b1
^3-1252/5*J*T^5*X*a2*b1+1795/4*J*T^4*X^2*a1*a2+1244/9*J*T^3*X^3*a2*b1+55/12*J*
T^2*X^4*a1*a2-16/5*J*T*X^5*a2*b1+41/15*J*T*X^6*a1^2*b1+184/45*J*T*X^5*a1*b1^3-\
1991/6*J*T^3*X^2*a1^2*b1-378*J*T^3*X*a1^3*b1-1294/3*J*T^3*X*a1*b1^3+593/3*J*T^
2*X^3*a1*b1^2+165*J*T^2*X^2*a1^2*b1^2+346/3*J*T^2*X*a1*b1^4+16/9*J*T^4*X*a1*b1
^4+15224/45*J*T^5*X^3*a1*b1+5296/45*J*T^3*X^5*a1*b1+8/3*J*T*X^7*a1*b1-712/
14175*J*T^11*X*a1*b1+3208/8505*J*T^9*X^3*a1*b1-1648/4725*J*T^7*X^5*a1*b1+176/
315*J*T^5*X^7*a1*b1+76/3*J*T^4*X^2*a1^2*b1^2-28*J*T^2*X^4*a1^2*b1^2+8/3*J*T^4*
X^4*a1^2*b1^2+16/15*J*T^2*X^6*a1^2*b1^2-37/4*J*T*X^4*a1^2*b1+6*J*T*X*a1^3*b1+
6976/45*J*T^7*X*a1*b1+5635/12*J*T^4*X^2*b1*b2-86/3*J*T^3*X^3*a1*b2-91/12*J*T^2
*X^4*b1*b2-43/3*J*X^3*a1*b1*b2-51*J*T*X*a1*b2+7*J*X*a1*b1*b2-535/2*X^2*T^2*a2*
a1*b1+2*T*X^5*b1*a2*b2+68/3*T*X^5*b2*a1*b1-31/2*T*X^3*b1*a2*b2-266/15*T^5*X*b1
*a2*b2-226/5*T^5*X*b2*a1*b1+202/105*T*X^7*b2*a1*b1+8/3*T^3*X^2*b2*a1^2*b1-18*T
^3*X^2*a2*a1*b1^2+3*X*a1^5*b1-6*X*a1^3*b1^3-9*X*a1*b1^5-33/10*X^8*T^2*b1-2/3*T
^3*b1*b2^3+227/24*T*b2*b1^3-1565/36*T^3*b2*b1^3+62/4725*T^2*X^11*a1*b1-961/
4725*T^8*X^5*a1*b1+2/675*T^10*X*a2*b2-601/60*X^6*T^2*a1^2*b1-539/16*X^4*T^2*a1
^2*b1-105/8*X^4*T^2*b2*a1^2-183/8*X^4*T^2*b2*b1^2-8/45*X^2*T^6*b1*a2^2+4/45*X^
2*T^6*b1*b2^2+1/2*X*b1*a2-13/180*X^7*a2*b2-2/5*X^7*a1^3*b1-14/45*X^7*a1*b1^3-\
6511/28350*T^10*a1^2*b1-61/28350*T^12*X^2*b2-563/90*X^6*T^2*b2-73/6*X^3*b2*a1^
3+10/9*X^3*a2*b1^3-135/4*X*a1*b2+32/135*J*T^6*X^3*a2*b1^2-16/45*J*T^6*X^2*a1^2
*b1^2-32/3*J*X*T*b1^3*a1^3-32*J*T*b2*a1^2*b1^2+32/9*J*T^3*X^3*b2*a1^3+64/27*J*
T^3*X^3*b1^3*a2+832/3*J*T^3*X*a2*b1-548/3*J*T^3*a1*a2*b1-213/2*J*T^2*X^2*a1*a2
-31/2*J*T^2*X*a1^2*a2-365/2*J*T^2*X*a2*b1^2+262/3*J*T*X^3*a2*b1+272*J*T*X*a2*
b1+487/8*J*T*a1*a2*b1+832/2835*J*T^9*a1*b1*a2+128/3675*J*T^7*X^7*a1*b1-973/15*
J*T^5*X*a1*b2+47/15*J*T*X^5*a1*b2+13/2*J*T^2*X^2*b1*b2+31*J*T*X^2*b1^2*b2-8*J*
T*a1^2*b1*b2^2+28/3*J*T*a1*a2*b1^3-27/2*J*X^2*a1^2*b1*b2-15/2*J*X^2*a1*a2*b1^2
+4*J*X^2*a1*a2*b2^2-4*J*X^2*a2^2*b1*b2-8*J*X*a1^3*b1*b2-4*J*X*a1*a2^2*b1^2+8/3
*J*X*a1*b1^3*b2+4*J*X*a1*b1^2*b2^2-8*J*X*a2*b1^3*b2+16*J*T^2*X^2*a1*a2*b1*b2-\
11/20*X^6*a2*a1*b1+12409/56700*T^10*X*a1*b1+20803/3780*T^8*X^3*a1*b1-8483/120*
T^5*X^2*b1*b2+1559/270*T^3*X^6*b1*b2+289/12*T*X^3*a2*b1^2-21*T*X^2*a1^2*b2^2+
1837/420*T*X^7*a1*b1^2-39/5*T^5*X*a1*b2^2-1777/30*T^5*X*a2*b1^2+3323/72*T^3*X^
4*b1*b2-1097/18*T^3*X^3*a1*b1^2+260/9*T^3*X^3*a2*b1^2+37/9*T*X^4*b2*b1^3+8*T^2
*b2*a1^2*b1^2+452/4725*T^6*X^7*a1*b1+117/4*X*T*a1*b2^2-6*J*X^4*a1^2*b1*b2-4/3*
J*X^4*a1*a2*b1^2-8/3*J*X^3*a1^3*b1*b2+40/9*J*X^3*a1*b1^3*b2+44/3*J*T^2*X^3*a1*
b2^2-296/3*J*T^2*X^3*a2*b1^2+8*J*T^2*X^3*a2*b2^2+53/2*J*T^2*a1^2*b1*b2+85/2*J*
T^2*a1*a2*b1^2-12*J*T^2*a1*a2*b2^2+12*J*T^2*a2^2*b1*b2+24*J*T*X^2*b1*b2^2+4*J*
T*X*a1^3*b2+202/3*J*T*X*a2*b1^3-28*J*T*a1^3*a2*b1-8*J*T*a1^3*a2*b2-40/3*J*T*X^
3*a1^3*b2+272/9*J*T*X^3*a2*b1^3-8*J*T*X^2*a1^4*b2-8*J*T*X^2*b1^4*b2-24/5*J*X^5
*a1*b1*b2+4/15*J*X^5*a2*b1*b2-16/3*J*T^3*a1^3*a2*b1+80/9*J*T^3*a1*a2*b1^3+40*J
*T^2*X^3*a1^2*a2+4/3*J*T^2*X^3*a1*a2^2+787/15*J*T^5*a1*a2*b1-269/2*J*T^2*X*a1*
a2^2+57/2*J*T^2*X*a1*b2^2-34*J*T^2*X*a2*b2^2-32/3*J*X*T^3*a1*b1*b2^2+32/9*J*T^
3*X^3*b2*a1*b1^2-16*J*T*X^2*b2*a1^2*b1^2+30*J*T*X^2*a1*a2*b1-32/3*J*T*X^3*a1*
b1*b2^2-8*J*X*a1^2*a2*b1*b2+52*J*T^2*a1*a2*b1*b2+24*J*T*X^2*a1*a2*b2+12*J*T*X*
a1^2*a2*b1-12*J*T*X*a1^2*a2*b2+56*J*T*X*a1*a2^2*b1+16*J*T*X*a1*a2^2*b2+2*J*T*X
*a1*b1^2*b2-119*J*T^2*X*a1*b1*b2+12/5*J*T^2*X^5*a1*b1*b2-8/15*J*T^2*X^5*a2*b1*
b2+4*J*T^2*X^4*a1^2*b1*b2-8/3*J*T^4*a1*a2*b1*b2-8/3*J*X^4*a1*a2*b1*b2+64/105*J
*T^7*X^2*a1*b1*a2+32/3*J*T*X^3*b1^2*a2*b2+64/45*J*T^5*X^4*a1*b1*a2-64/45*J*T^3
*X^6*a1*b1*a2+32/3*J*X*T^3*a1^2*a2*b2-64/3*J*X*T^3*a1*b1*a2^2-568/3*J*T^3*X*a1
^2*a2*b1-320/3*J*T^3*X*a1*b1^2*b2+220/3*J*T^2*X^3*a1*b1*b2-88/3*J*T^2*X^3*a2*
b1*b2+48*J*T^2*X^2*a1^2*b1*b2+44*J*T^2*X^2*a1*a2*b1^2-8*J*T^2*X*a1^3*b1*b2+40/
3*J*T^2*X*a1*b1^3*b2+620/3*J*T^4*X*a1*b1*b2+28*J*T^4*X*a2*b1*b2+56/15*J*T*X^6*
a1*a2*b1+16/15*J*T*X^6*a1*a2*b2+16/15*J*T*X^5*a1*b1^2*b2+4/3*T*X^4*a1*b1*a2*b2
+4*X*T*a1^2*b1*a2*b2+42*T*X^2*a1*b1*a2*b2-8/3*T^3*X^2*a1*b1*a2*b2-16*J*T*X*a1*
b1*b2^2+60*J*T*X*a2*b1^2*b2+16*J*T*X*a2*b1*b2^2-8*J*T*a1*a2*b1^2*b2-20*J*X^2*
a1*a2*b1*b2+5*J*T*X^4*a1*a2*b1+4*J*T*X^4*a1*a2*b2-152/3*J*T*X^3*a1*b1^2*b2-278
*J*T^3*X^2*a1*a2*b1-88/3*J*T^3*X^2*a1*a2*b2-40/9*J*T^4*X^3*a2*b1*b2+20/3*J*T^4
*X^2*a1^2*b1*b2-4*J*T^4*X^2*a1*a2*b1^2-64/9*J*T^3*X^4*a1*a2*b1+32/9*J*T^3*X^4*
a1*a2*b2-332/45*J*T^6*X*a1*b1*b2-56/15*J*T^6*X*a2*b1*b2+56/3*J*T^5*X^2*a1*a2*
b1+16/15*J*T^5*X^2*a1*a2*b2+64/15*J*T^5*X*a1^2*a2*b1+16/15*J*T^5*X*a1*b1^2*b2+
1/567*T^11*a2^2-7/6075*T^13*a1^2-121547/7560*T^9*a1^2+4583/11340*T^11*a1^2+103
/3150*X^10*a1^2*b1-29/6*X^4*a2^2*b2+323/18900*X^11*a1*b1-X^4*a1^4*b1+8/3*X^4*
a1^2*b1^3+1/4725*X^13*a1*b1-839/24*T^4*b1*a2^2+3043/24*T^4*b1*b2^2+697/54*X^4*
T^4*b1^3+7*X^2*T^2*b1^5+64/1913625*T^12*X^6*b1+88/893025*T^10*X^8*b1+44/
1488375*T^8*X^10*b1-89/4*X^4*T^4*b2+173/9*X^4*T^6*b1-59/15*T^6*b1*b2^2+25/8*a2
*b2*a1+22/3*X*a2*b1^3+9/4*X*b2*a1^3-37/4*X^4*b2*a1^2+47/12*X^4*b2*b1^2+23/16*X
^2*b1*a2^2+101/16*X^2*b1*b2^2-137/60*X^5*a1*b2+23/10*X^5*b1*a2-3391/270*X^6*T^
4*b2-71/42525*T^12*X^4*b1-1591/91125*T^10*X^6*b1-17/120*X^6*b2*a1^2+179/360*X^
6*b2*b1^2-11/42*X^8*b2*a1^2-1/90*X^8*b2*b1^2-443/72*T^6*b2*a1^2-29273/360*T^6*
b2*b1^2+163/4*X*a2*b2+103/160*X^7*a1*b1+19/80*X^6*a1^2*b1+10*X^3*a1^3*b1-14/3*
X^3*a1*b1^3+265/18*X^2*T^6*b2-51*J*a2*b2*b1*T^2*X-4/3*J*T^2*X^4*a1*a2*b1^2-332
/9*J*T^4*X^3*a1*b1*b2+24553/144*T^4*X^2*b1^3+a1^3*b1*a2-1/3*a1*b1^3*a2-13/4*b2
*a1^2*b1^2+151/12*X^3*a2*b2-47/20*X^5*a2*b2-115/32*a2*a1*b1+1/90*X^9*a1*b1-1/
135*X^9*a2*b2-3995/252*T^8*X^2*b2+4927/12*X*T^3*a2*a1^2+119/30*T^3*X^6*a1*a2-\
23/4*T*X^3*a2*a1^2+6*T*X^2*a1^2*a2^2-17737/120*T^5*X^2*a1*a2-2747/30*T^5*X*a2*
a1^2-823/72*T^3*X^4*a1*a2-100/3*T^3*X^3*a2*a1^2+15/4*T*X^3*a1*a2^2-83/15*T^5*X
*a1*a2^2-7/24*T*X^6*a1*a2+7/5*T*X^5*a1*a2^2+17/10*T*X^5*a2*a1^2+4*T*X^4*a1^3*
a2+623/4*X*T^3*a1*a2^2+29/84*T*X^8*a1*a2+9/35*T*X^7*a2*a1^2-14*T^3*X^2*a1^3*a2
-40/3*J*T^6*X^3*a2+212/45*J*T^3*X^6*b2-4*J*X^3*a1^3*b1^2-41/2*J*T*a1^4*b1+151/
2*J*T^2*a1^2*b1^2+41/2*J*X^2*a1^2*b1^2-3/2*J*X*a1*b1^4-134/63*J*T^8*X*a1^3+22/
105*J*X^9*a1*b1^2+424/3*J*T^2*X^2*b1^4+8158/2835*J*T^9*a1^2*b1+46/135*J*T*X^8*
b1^3+272/9*J*T^3*a1^2*b1^3-293/6*J*b1^3*T*X^2+26093/14175*J*T^11*X^2*b1-2041/
1134*J*T^9*X^4*b1+26366/14175*J*T^7*X^6*b1+151/630*J*T^5*X^8*b1+31/525*J*T^3*X
^10*b1-122/315*J*T^8*X^2*b1^2-16/15*J*X^5*a1^3*b1^2+16/45*J*X^5*a1*b1^4-452/45
*J*T^6*a1^2*b1^2-164/315*J*T^8*a1^2*b1^2+8/27*J*T^4*X^4*b1^4-4*J*b2*a1^4*b1+8*
J*a2*a1^3*b1^2+16/3*J*b2*a1^2*b1^3-8/3*J*a2*a1*b1^4+4/21*J*X^8*a1^2*b1^2-4/5*J
*X^6*a1^2*b1^2-16/9*J*T*X^4*b1^5-23/2*J*T*X^4*a1^2*b2-56/3*J*T*X^4*a2^2*b1-16/
3*J*T*X^4*a2^2*b2-91/6*J*T*X^4*b1^2*b2-20/3*J*T*X^4*b1*b2^2+593/3*J*T^4*X*a2*
b1^2-4/3*J*T^4*X*a2*b2^2+58/3*J*T^4*a1^2*b1*b2-160/3*J*T^4*a1*a2*b1^2-51*J*T^3
*X^2*a1^2*b2-40*J*T^3*X^2*a2^2*b1+16/3*J*T^3*X^2*a2^2*b2-301*J*T^3*X^2*b1^2*b2
-64/3*J*T^3*X^2*b1*b2^2+80/3*J*T^3*X*a1^3*b2-568/9*J*T^3*X*a2*b1^3-4/3*J*T^2*X
^4*a1^3*a2+20/9*J*T^2*X^4*b1^3*b2+8/9*J*T^4*X^3*a1*b2^2-158/9*J*T^4*X^3*a2*b1^
2-4*J*T^4*X^2*a1^3*a2+4/3*J*T^4*X^2*b1^3*b2-68/5*J*T^3*X^5*a1*b2+1076/15*J*T^3
*X^5*a2*b1+176/45*J*T^3*X^5*a2*b2+20*J*T^2*X^2*a1^3*a2+4*J*T^2*X^2*a1^2*a2^2-\
12*J*T^2*X^2*a1^2*b2^2+4*J*T^2*X^2*a2^2*b1^2+248/3*J*T^2*X^2*b1^3*b2+4*J*T^2*X
^2*b1^2*b2^2+4*J*T^2*X*a1^4*a2+20/3*J*T^2*X*a2*b1^4-4/15*J*X^6*a1^2*b1*b2-4/15
*J*X^6*a1*a2*b1^2+134/105*J*T*X^7*a1*b2+6/7*J*T*X^7*a2*b1+4/15*J*T*X^6*a1^2*b2
+4/9*J*T*X^6*b1^2*b2-16/45*J*T*X^6*b1*b2^2+16/15*J*T*X^5*a1^3*b2+32/15*J*T*X^5
*a2*b1^3-4/21*J*X^7*a1*b1*b2+8/45*J*X^7*a2*b1*b2-37/15*J*T^2*X^6*a1*a2-247/45*
J*T^2*X^6*b1*b2+2*J*T^2*X^5*a1^2*a2-16/15*J*T^2*X^5*a1*a2^2+8/5*J*T^2*X^5*a1*
b2^2-62/3*J*T^2*X^5*a2*b1^2+464/315*J*T^7*a1*a2*b1-64/45*J*T^7*a1*a2*b2-29/5*J
*T^6*X^2*a1*a2+41/15*J*T^6*X^2*b1*b2-362/45*J*T^6*X*a1^2*a2+16/45*J*T^6*X*a1*
a2^2+64/315*J*T^2*X^7*a2*b1^2-32/135*J*T*X^9*a1*b2-28/135*J*T*X^9*a2*b1-8/135*
J*T*X^9*a2*b2-4/21*J*T*X^8*a1^2*b2+364/15*J*T^5*a1*a2*b2+329*J*T^4*X*a1^2*a2+
166/3*J*T^4*X*a1*a2^2+106/3*J*T^4*X*a1*b2^2-68/45*J*T^6*a1*a2*b1^2+3214/45*J*T
^5*X^3*a1*b2+346/9*J*T^5*X^3*a2*b1+608/45*J*T^5*X^3*a2*b2-20*J*T^5*X^2*a1^2*b2
+32/15*J*T^5*X^2*a2^2*b1-52/15*J*T^5*X^2*b1^2*b2-16/15*J*T^5*X^2*b1*b2^2+16/15
*J*T^5*X*a1^3*b2+32/45*J*T^5*X*a2*b1^3+52/3*J*T^4*X^4*a1*a2+250/9*J*T^4*X^4*b1
*b2-10*J*T^4*X^3*a1^2*a2+3664/315*J*T^7*X*a1*b2+13304/315*J*T^7*X*a2*b1+48/5*J
*T^7*X*a2*b2-668/135*J*T^6*X^4*a1*a2-8/27*J*T^6*X^4*b1*b2-64/42525*J*T^13*X*a1
*b1-928/2835*J*T^9*X*a1*b2-6476/2835*J*T^9*X*a2*b1-8/135*J*T^9*X*a2*b2-62/315*
J*T^8*X^2*a1*a2+1408/315*J*T^8*X^2*b1*b2+16/9*J*T^3*X^4*a2^2*b1-160/9*J*T^3*X^
4*b1^2*b2-64/42525*J*T^11*X^3*a1*b1-1664/42525*J*T^9*X^5*a1*b1-8/9*J*T^6*X*a1*
b2^2-118/9*J*T^6*X*a2*b1^2+44/45*J*T^6*a1^2*b1*b2+4/105*J*T^2*X^8*b1*b2-32/105
*J*T^2*X^7*a1^2*a2-256/75*J*T^5*X^5*a1*b2-1112/225*J*T^5*X^5*a2*b1-16/45*J*T^5
*X^5*a2*b2-8/15*J*T^5*X^4*a1^2*b2+8/45*J*T^5*X^4*b1^2*b2+64/45*J*T^5*X^3*a1^3*
b1-64/27*J*T^5*X^3*a1*b1^3-64/2025*J*T^5*X^9*a1*b1+64/14175*J*T^3*X^11*a1*b1+
76/45*J*T^4*X^6*a1*a2+416/135*J*T^4*X^6*b1*b2-8/5*J*T^4*X^5*a1^2*a2+8/5*J*T^4*
X^5*a2*b1^2-5344/945*J*T^7*X^3*a1*b2-2096/945*J*T^7*X^3*a2*b1-32/135*J*T^7*X^3
*a2*b2+16/45*J*T^7*X^2*a1^2*b2-16/35*J*T^7*X^2*b1^2*b2+32/45*J*T^7*X*a1^3*b1-\
32/27*J*T^7*X*a1*b1^3-464/8505*J*T^9*X^3*a1*b2+64/1701*J*T^9*X^3*a2*b1-32/567*
J*T^9*X^2*a1^2*b1+88/945*J*T^8*X^4*a1*a2-92/945*J*T^8*X^3*a1*b1^2-32/2835*J*T^
11*X*a1*b2+16/2025*J*T^11*X*a2*b1+52/315*J*T*X^8*b1^2*b2-928/315*J*T^3*X^7*a1*
b2-16/27*J*T^3*X^7*a2*b1-32/135*J*T^3*X^7*a2*b2+32/45*J*T^3*X^5*a1^3*b1-32/27*
J*T^3*X^5*a1*b1^3+2/35*J*T^2*X^8*a1*a2+4/9*J*T^8*X*a2*b1^2+152/4725*J*T^2*X^10
*a1*a2+128/4725*J*T^2*X^10*b1*b2+4/135*J*T^2*X^9*a1*b1^2-16/4725*J*T*X^11*a1*
b2+32/225*J*T^5*X^6*a1^2*b1-4/189*J*T^4*X^8*b1*b2-8/35*J*T^4*X^7*a1*b1^2-32/
405*J*T^3*X^9*a1*b2+176/2835*J*T^3*X^9*a2*b1-8/63*J*T^3*X^8*a1^2*b1+128/675*J*
T^7*X^5*a1*b2-352/1575*J*T^7*X^5*a2*b1-16/45*J*T^7*X^4*a1^2*b1+16/675*J*T^6*X^
6*a1*a2-32/2025*J*T^6*X^6*b1*b2+136/675*J*T^6*X^5*a1*b1^2+32/525*J*T^5*X^7*a1*
b2-64/675*J*T^5*X^7*a2*b1-88/1575*J*T^10*X^2*a1*a2-352/4725*J*T^10*X^2*b1*b2+
44/2025*J*T^10*X*a1*b1^2-92/315*J*T^8*X*a1^2*a2-713/113400*T^2*X^12*b1+137/
28350*T^2*X^12*b2-11/14175*T^6*X^10*b1+263/42525*T^4*X^12*b1+79/99225*T^2*X^14
*b1-22969/113400*T^6*X^8*b1+T*b1*b2^3-62/135*T^3*X^6*b2^2+35/6*T^3*X^4*b2^2+
1249/28350*T^6*X^8*b2-247/3*T^4*b2*a1^2+201*T^4*b2*b1^2+4/315*T^7*X^2*b1^4-2/
4725*X^11*T*a1*b1^2+2/45*X^4*T^6*b2*a1^2-2/135*X^4*T^6*b2*b1^2+2/3*T^4*b2*a1^2
*b1^2+2/3*T^4*a1^3*b1*a2-10/9*T^4*a1*b1^3*a2-2/6075*T^12*X*b1*a2+4/8505*T^12*X
*a1*b2-37/45*X^4*T^6*b1^3-8/91125*T^6*X^12*b1-16/297675*T^4*X^14*b1-542/637875
*T^10*X^6*b2-8/14175*T^8*X^8*b2+2/42525*T^6*X^10*b2-187/17010*T^10*X^4*b2+
84289/113400*T^8*X^6*b1+2/14175*X^13*b1*a2-3527/1260*X^8*T^2*b2-3209/340200*T^
10*X^4*b1-7*a1^3*a2*b2+1/2*a1^2*b1*a2^2-13/2*a1^2*b1*b2^2+1779/16*T^2*b1*a2^2-\
967/16*T^2*b1*b2^2+2/675*X^11*a1*b2+17/1575*X^11*b1*a2-5821/28350*J*T^12*X*a1-\
5156/14175*J*T^10*X^2*b1^2+220/189*J*T^8*X^4*b1^2-536/405*J*T^6*X^6*b1^2+152/
945*J*T^4*X^8*b1^2-43/5670*J*T*X^12*b1+1532/135*J*T^4*X^6*b1^2-428/42525*J*T^
13*X^2*b1-88/8505*J*T^11*X^4*b1+26276/127575*J*T^9*X^6*b1-1696/99225*J*T^7*X^8
*b1-908/70875*J*T^5*X^10*b1-9049/18*J*T^3*X^2*b1^3-307/12*J*T*X^4*b1^3+272/315
*J*X^8*b1*T-103/3*J*T*a1^2*b1^3-3*J*X*a1^3*b1^2+82/9*J*X^3*a1*b1^4-19*J*T^4*X^
4*a1^2+637/18*J*T^4*X^3*a1^3-11/10*J*T^2*X^6*a1^2-11/6*J*T^2*X^5*a1^3+4121/675
*J*T^10*X*a1+8171/315*J*T^8*X^3*a1-2263/210*J*T^8*X^2*a1^2+494/225*J*T^6*X^5*
a1+47/15*J*T^6*X^4*a1^2+814/63*J*T^4*X^7*a1+361/45*J*T^4*X^6*a1^2+65/63*J*T^2*
X^9*a1+7/6*J*T^2*X^8*a1^2-58643/42525*J*T^10*X^3*a1+2273/3150*J*T^8*X^5*a1+98/
75*J*T^6*X^7*a1-61/6*J*T^4*a1^2*b1^2-52/3*J*T*X^2*b1^5-28/15*J*X^5*a1*b1^2-15/
2*J*X^4*a1^2*b1^2+334/45*J*T^7*a1^2*b1+26/9*J*T^4*X^2*b1^4+158/9*J*T^2*X^4*b1^
4-3/14*J*X^7*a1*b1^2-4/14175*J*T*X^14*b1+376/945*J*T^7*X^2*b1^3-76/135*J*T^5*X
^4*b1^3+88/405*J*T^3*X^6*b1^3-44/945*J*T^2*X^10*b1^2-2183/12*J*T^5*a1^2*b1-\
21929/675*J*T^5*X^6*b1+1553/1890*J*T^3*X^8*b1-131/1050*J*T*X^10*b1+1301/162*J*
T^9*X^2*b1+14537/945*J*T^7*X^4*b1-368/15*J*X^4*T^5*b1-74/3*J*T^4*X^2*a1^4-2*J*
T^2*X^4*a1^4+6*J*T^2*X*a1^5-16/9*J*T^6*X^3*a1^3-212/45*J*T^4*X^5*a1^3+62/63*J*
T^8*X^4*a1^2-32/225*J*T^6*X^6*a1^2+26/63*J*T^4*X^8*a1^2+8/315*J*T^2*X^10*a1^2+
20126/212625*J*T^10*X^5*a1-146/4725*J*T^8*X^7*a1+118/1575*J*T^6*X^9*a1+2/2025*
J*T^4*X^11*a1+2/4725*J*T^2*X^13*a1+1376/3*J*T^4*X*a1^3+93*J*T^2*X^3*a1^3+61*J*
T^2*X^2*a1^4+269/30*J*T^6*X^2*a1^2-929/30*J*T^6*X*a1^3+112/45*J*T^5*a1^2*b1^3-\
10534/315*J*T^8*X*a2-1124/15*J*T^4*X^5*a2-328/315*J*T^2*X^7*a2+468/5*J*T^6*X*
a2+3677/60*J*T^6*a1*a2+76/5*J*T^2*X^5*a2+7/12*J*X^6*a1*a2-274*J*T^4*X*a2+795/4
*J*T^4*a1*a2-156*J*T^2*X^3*a2-13*J*T^2*X^2*a2^2+3/4*J*X^4*a1*a2+23/2*J*X^3*a1^
2*a2-97/6*J*X^3*a2*b1^2-408*J*T^2*X*a2-62/15*J*T^6*X^4*b1^2-137/105*J*T^2*X^8*
b1^2-326/297675*J*T^14*X*a1-458/18225*J*T^12*X^3*a1-8/567*J*T^3*X^12*b1+2167/
90*J*T^6*X^2*b1^2-809/45*J*T^5*X^2*b1^3+601/9*J*T^4*X^4*b1^2-508/9*J*T^3*X^4*
b1^3-311/18*J*T^2*X^6*b1^2+73/135*J*T*X^6*b1^3-424/2835*J*T^10*X^2*a1^2+1121/
5670*J*T^4*X^9*a1+11/675*J*T^2*X^11*a1-178/35*J*X^7*a1*T^2-32/127575*J*T^13*X^
4*b1+32/15*J*T^5*a1^4*b1+28*J*T^3*a1^2*b2+132*J*T^3*b1^2*b2-2*J*T*a1^4*b2+16/3
*J*T*a2^2*b1^3-195/4*J*T^2*a1*a2-201/4*J*X^2*a1*a2-63/2*J*X*a1^2*a2-77/2*J*X*
a2*b1^2-946/3*J*T^5*X^2*b2+134/3*J*T^3*X^4*b2+38/45*J*T*X^6*b2-3757/12*J*T^4*
b1*b2-96*J*T^3*X^2*b2-42*J*T^2*X^2*b2^2-20*J*T*X^4*b2-13/12*J*X^4*b1*b2+159/4*
J*T^2*b1*b2+75*J*T*X^2*b2-395/16*J*T*a1^2*b2+579/16*J*T*b1^2*b2-75/4*J*X^2*b1*
b2-3268/315*J*T^7*X^2*b2+14/9*J*T^5*X^4*b2+55/63*J*T*X^8*b2-93707/180*J*T^6*b1
*b2-244/3*J*T^4*X^3*a2-173/180*J*X^6*b1*b2+52/42525*J*T^12*b1*b2-67/4*J*T*a2^2
*b1+25/2*J*X*a1*a2^2+11/2*J*X*a1*b2^2-2*J*X*a2*b2^2-19/4*J*a1*a2*b1^2+6*J*a1*
a2*b2^2-6*J*a2^2*b1*b2+75/2*J*T^2*a1^3*a2-20*J*T^2*a1^2*a2^2+14*J*T^2*a1^2*b2^
2-4*J*T^2*a1*a2^3-40*J*T^2*a2^2*b1^2-41/4*J*T*b1*b2^2+5/4*J*a1^2*b1*b2-499/3*J
*T^3*b1*b2^2-163/6*J*T^2*b1^3*b2+46*J*T^2*b1^2*b2^2+4*J*T^2*b1*b2^3+22/3*J*T*
b1^4*b2-8/3*J*T*b1^3*b2^2+7577/30*J*T^5*b1^2*b2+548/15*J*T^5*b1*b2^2-454/9*J*T
^4*b1^3*b2-22/3*J*T^4*b1^2*b2^2+32/9*J*T^3*b1^4*b2+12541/630*J*T^8*b1*b2-488/
45*J*T^7*b1^2*b2-16/315*J*T^7*b1*b2^2+244/135*J*T^6*b1^3*b2+8108/14175*J*T^10*
b1*b2-52/405*J*T^9*b1^2*b2+457/8*T^2*a1^4*b1+1127/12*T^2*a1^2*b1^3-483/8*T^2*
a2^2*b2+17/42525*T^12*a1^2*b1-431/1890*X^9*a1*b2+58/945*X^9*b1*a2-16/3*J*T^3*X
^2*b2^3+16/3*J*T^3*a1^4*b2+343/3*J*T^3*a2^2*b1-28*J*T^3*a2^2*b2-18*J*T^2*X*a2^
3-4/3*J*X^5*a2*b2^2-8*J*X^4*a1^3*a2-2*J*X^4*a1^2*a2^2-2*J*X^4*a1^2*b2^2+10/3*J
*X^4*a2^2*b1^2+22/9*J*X^4*b1^3*b2+2/3*J*X^4*b1^2*b2^2-4*J*X^3*a1^4*a2-28/9*J*X
^3*a2*b1^4+2*J*X^2*a1^4*b1^2+14/3*J*X^2*a1^2*b1^4-32/15*J*T^5*a2^2*b1+169/2*J*
T^4*X^2*a2^2-5*J*T^4*X^2*b2^2+4*J*T^4*X*a2^3+76/3*J*T^4*a1^3*a2+6*J*T^4*a1^2*
a2^2+2/3*J*T^4*a1^2*b2^2+2/3*J*T^4*a2^2*b1^2-8/15*J*T^2*X^6*a1^4-8/27*J*T^2*X^
6*b1^4-277/4725*J*T*X^10*b2-142/1575*J*X^10*a1*a2-64/4725*J*X^10*b1*b2-15/2*J*
X^3*a1*a2^2+19/2*J*X^3*a1*b2^2-6*J*X^3*a2*b2^2+3/2*J*X^2*a1^3*a2-12*J*X^2*a1^2
*a2^2+10*J*X^2*a1^2*b2^2-4*J*X^2*a1*a2^3-13/2*J*X^2*b1^3*b2+2*J*X^2*b1^2*b2^2+
4*J*X^2*b1*b2^3-6*J*X*a1^4*a2-4*J*X*a1^3*a2^2+4*J*X*a1^3*b2^2-26/3*J*X*a2*b1^4
-4/3*T^2*b1^3*a2^2+2/3*T^2*b1^3*b2^2-2437/3024*X^8*T^4*b1+2101/7560*X^8*T^4*b2
+341/405*X^6*T^4*b1^3-11197/37800*X^10*T^2*b1-11/42525*T^12*b1^3+29/4465125*T^
16*b2-8/13395375*T^18*b1+1/9450*X^10*b1^3-5/6*X^4*b2^3+1/110250*X^16*b1-155/8*
X^4*b2-5/3*X^4*b1^5-3/16*a1^4*b1+5/8*a1^2*b1^3-653/24*T^2*b1^5-5/14*J*X^8*b1*
b2-18/35*J*X^7*a1^2*a2-32/105*J*X^7*a1*a2^2+8/35*J*X^7*a1*b2^2+2/63*J*X^7*a2*
b1^2-4/15*J*X^6*a1^3*a2+44/135*J*X^6*b1^3*b2+1523/630*J*T^8*a1*a2-1864/315*J*T
^7*a1^2*b2-16/315*J*T^7*a2^2*b1-20/3*J*T^6*X^2*a2^2-28/9*J*T^6*X^2*b2^2-68/45*
J*T^6*a1^3*a2-4/9*J*T^4*X^4*a2^2+56/9*J*T^4*X^4*b2^2-25/21*J*T^3*X^8*b2+64/315
*J*T^2*X^9*a2+26/315*J*T^2*X^8*a2^2+6/35*J*T^2*X^8*b2^2+322/675*J*T^8*X^5*a2-\
92/945*J*T^8*X^3*a1^3-2264/14175*J*T^7*X^6*b2-16/81*J*T^7*X^4*b1^3+200/567*J*T
^6*X^7*a2+209/6*J*T^2*X^4*a2^2+13*J*T^2*X^4*b2^2-8/3*J*T^2*X^3*a2^3-2*J*T^2*a1
^4*b1^2-14/3*J*T^2*a1^2*b1^4-17/5*J*X^5*a1^2*a2-14/5*J*X^5*a1*a2^2-22/15*J*X^5
*a1*b2^2-3/5*J*X^5*a2*b1^2-1177/30*J*T^5*a1^2*b2+44/45*J*T^2*X^6*a2^2+124/45*J
*T^2*X^6*b2^2-29/42*J*X^8*a1*a2-2*J-54*X^2*T^2*a1*a2*b2+4/3*T*X^3*a1^3*b1*b2-\
20/9*T*X^3*a1*b1^3*b2-4/135*T*X^9*b2*a1*b1-8/225*T^5*X^5*b2*a1*b1-16/105*X^7*T
^3*b2*a1*b1-2*T*X^2*a1*a2*b2^2+2*T*X^2*b1*a2^2*b2-16/3*X*T^3*a2*a1^2*b1^2+4/3*
X*T^3*a1^3*b1*b2-20/9*X*T^3*a1*b1^3*b2+19*X*T^2*a1^2*a2*b2-62*X*T^2*a1*b1*a2^2
-12*X*T^2*a1*b1*b2^2-31*X*T^2*b1^2*a2*b2-62/15*X^6*T^2*a2*a1*b1+209/12*X^4*T^2
*a2*a1*b1-208/945*T^7*X^3*b2*a1*b1+4/9*T^5*X^3*b1*a2*b2+13/3*X^4*T^2*a1*a2*b2+
86/3*X^3*T^2*b2*a1*b1^2+16/3*X^4*T^4*a2*a1*b1+2*X*T*a1*b1^2*a2^2-2*X*T*a1*b1^2
*b2^2+4*X*T*b1^3*a2*b2-2*X^2*a1*b1^2*a2*b2+2*T^2*a1*b1^2*a2*b2-4/15*X^6*T^2*a1
*a2*b2-4/15*X^5*T^2*b2*a1*b1^2+66*X*T*a2*a1^2*b1^2-28*X*T*a1^3*b1*b2+92/3*X*T*
a1*b1^3*b2+2143/6*X*T^3*b2*a1*b1-622/9*T^3*X^3*b2*a1*b1-31/2*T*X^3*b2*a1*b1+14
/15*X^2*T^6*a2*a1*b1+4*X^2*T^2*b2*a1^2*b1^2+4/45*T^3*X^5*b1*a2*b2+207/4*T*X^2*
a2*a1*b1^2+155/4*T*X^2*b2*a1^2*b1-415/2*X*T*b2*a1*b1-4/45*X^2*T^6*a1*a2*b2-16/
45*T^6*X*a2*a1^2*b1-4/45*T^6*X*b2*a1*b1^2+8/45*X^6*T^4*a2*a1*b1-52/2835*T^9*X*
b2*a1*b1-20/9*T^3*X^3*b1*a2*b2-2/3*T^5*X^2*b2*a1^2*b1+2/5*T^5*X^2*a2*a1*b1^2-2
/3*T^3*X^4*b2*a1^2*b1+2/9*T^3*X^4*a2*a1*b1^2+2/15*T*X^6*a2*a1*b1^2+2/15*T*X^6*
b2*a1^2*b1+145/2*X*T*b1*a2*b2-4/9*X^3*T^4*b2*a1*b1^2+8/3*X^3*T^2*a1*b1*b2^2-8/
3*X^3*T^2*b1^2*a2*b2-4*X*T^2*a1*a2^2*b2-4*X*T^2*b1*a2*b2^2+61/25515*T^9*X^6*b1
^2-101/99225*T^7*X^8*b1^2-29/70875*T^5*X^10*b1^2+527/90*T*X^6*b2^2+23363/11340
*T^9*b1*b2-2/42525*T^13*b1*b2-29/42525*T^3*X^12*b1^2-4/3*T^5*X^4*b2^2+367/378*
T^3*X^8*b1^2+19/6*T^5*X^2*b2^2+22/2835*T*X^12*b1^2+455531/2520*T^7*b1*b2-1/15*
T^5*a1^2*b2^2-1/15*T^5*b1^2*a2^2+11/15*T^5*b1^2*b2^2-1057/32*T*a1^2*b1^2+35/4*
T*a1^2*b2^2-65/2*T*b1^2*a2^2+83/4*T*b1^2*b2^2+1/3*T^3*a1^4*b1^2+7/9*T^3*a1^2*
b1^4+390041/113400*T^10*X^2*b1-170641/15120*T^8*X^4*b1+102787/720*T^6*a1^2*b1-\
274/14175*T^11*b1*b2-8/496125*X^15*a1*b1+1/1575*X^12*a1^2*b1+2/675*X^11*a2*b2+
19*T*X^4*b2*a1^2*b1-10*T*X^4*a2*a1*b1^2+113/2*X*T^3*b1*a2*b2+46/45*T^3*X^5*b2*
a1*b1+106/45*T^7*X*b2*a1*b1+742/45*T^5*X^3*b2*a1*b1+4/15*T^7*X*b1*a2*b2-4/45*T
*X^7*b1*a2*b2+8/3*X*T^4*a1*b1*a2^2+4/3*X*T^4*a1*b1*b2^2-4/9*X^4*T^4*a1*a2*b2-4
/105*T^8*X^2*a2*a1*b1-16/135*X^4*T^6*a2*a1*b1-4/3*X*T^4*a1^2*a2*b2-283*X*T^2*
a2*a1^2*b1-369/2*X*T^2*b2*a1*b1^2+45*X*T^4*a2*a1^2*b1+64/3*X*T^4*b2*a1*b1^2-58
/3*T^3*a1*b1*a2*b2+9*T^4*X^2*a1*a2*b2+459/4*T^4*X^2*a2*a1*b1+4/15*T^5*a1*b1*a2
*b2+87/2*T*a1*b1*a2*b2-T*a1*a2^3-4672/14175*T^11*X*a2+4/25*T^5*X^5*a2*a1^2+16/
315*X^7*T^3*a2*a1^2+2*T*X^2*a1*a2^3-2/3*X*T^3*a1^4*a2+2*T*X^3*a1^4*a2+2/2025*T
*X^12*b1*b2-8/15*X^5*T^2*a2*b1^3-4/15*X^5*T^2*b2*a1^3-8/675*X^6*T^6*a1^2*b1+4/
405*T^4*X^9*a1*b2-22/2835*T^4*X^9*b1*a2-2/70875*T*X^15*a2+2/105*T*X^9*a2*a1^2-\
2/3*T^3*X^2*a1^2*a2^2+T*X^4*a1^2*a2^2+4/4725*T*X^12*a1*a2-4/105*J*X^9*a1^2*a2+
4/189*J*X^9*a2*b1^2+52256/14175*J*T^10*X*a2-13198/14175*J*T^10*a1*a2-1489/189*
J*T^9*X^2*b2+484/2835*J*T^9*a1^2*b2+1360/189*J*T^8*X^3*a2+2/45*J*T^8*X^2*a2^2+
14/45*J*T^8*X^2*b2^2-394/945*J*T^7*X^4*b2+224/225*J*T^6*X^5*a2-76/135*J*T^6*X^
4*a2^2-4/27*J*T^6*X^4*b2^2-8/45*J*T^6*X^2*a1^4-8/45*J*T^6*X^2*b1^4-5662/675*J*
T^5*X^6*b2+64/105*J*T^4*X^7*a2+2/1575*J*T^2*X^12*a1^2+58/14175*J*T^2*X^12*b1^2
-4/6075*J*T^14*X*a2+8/14175*J*T^13*X^2*b2-676/127575*J*T^12*X^3*a2+338/42525*J
*T^12*X^2*a1^2+26/4725*J*T^12*X^2*b1^2-16/8505*J*T^11*X^4*b2-176/55125*J*T^10*
X^7*a1-352/178605*J*T^9*X^8*b1-88/42525*J*T^8*X^9*a1-704/1488375*J*T^7*X^10*b1
-16/212625*J*T^6*X^11*a1+32/30375*J*T^5*X^12*b1+128/297675*J*T^3*X^14*b1-16/
496125*J*T^2*X^15*a1+68/893025*J*T^16*X*a1-64/212625*J*T^15*X^2*b1+592/893025*
J*T^14*X^3*a1-416/637875*J*T^12*X^5*a1-512/637875*J*T^11*X^6*b1-8/45*T^5*X*a1*
b1^4-16/9*T^3*X^3*a1^3*b1^2-35*T*a1*a2*b2^2+35*T*b1*a2^2*b2+1/21*X^8*T^2*b2*a1
^2-13/315*X^8*T^2*b2*b1^2+1/63*X^8*T^4*a1^2*b1-2/21*T*X^8*a1^2*b1^2-22/315*T^7
*b2*a1^2*b1+34/315*T^7*a2*a1*b1^2-4/15*T^5*X^4*a1^2*b1^2-8/45*T^3*X^6*a1^2*b1^
2-38*X*T^3*a1^3*b1^2-79/3*X*T^3*a1*b1^4+115/8*T*a2*a1*b1^2-69/8*T*b2*a1^2*b1-\
1301/12*T^3*a2*a1*b1^2+203/12*T^3*b2*a1^2*b1+16/15*T^5*a2*a1*b1^2+19/15*T^5*b2
*a1^2*b1+2/3*T*X^5*a2*b2^2+2*T^3*a1*a2*b2^2-2*T^3*b1*a2^2*b2+2/15*T^5*X*a2*b2^
2-4*T*a2*a1^3*b1^2+4/3*T*a2*a1*b1^4+2*T*b2*a1^4*b1-8/3*T*b2*a1^2*b1^3+70/3*T*X
^3*a1^3*b1^2+23/9*T*X^3*a1*b1^4-62/225*T^5*X^5*a1*b1^2+811/8*T*X^2*b1*b2+15803
/180*T^5*X^3*a1*b1^2-304/315*X^7*T^3*a1*b1^2+136/675*J*T^6*X^5*a1^3-8/99225*J*
T*X^14*b2+44/14175*J*T^10*X^5*a2-22/2025*J*T^10*X^4*a1^2+22/6075*J*T^10*X^4*b1
^2+2168/127575*J*T^9*X^6*b2-796/99225*J*T^8*X^7*a2-46/4725*J*T^8*X^6*a1^2-122/
2835*J*T^8*X^6*b1^2+128/14175*J*T^7*X^8*b2-116/42525*J*T^6*X^9*a2-34/945*J*T^6
*X^8*a1^2+202/14175*J*T^6*X^8*b1^2-8/14175*J*T^5*X^10*b2+4/675*J*T^4*X^11*a2+2
/175*J*T^4*X^10*a1^2+58/14175*J*T^4*X^10*b1^2+16/6075*J*T^3*X^12*b2+4/14175*J*
T^2*X^13*a2+3/2*J*a2^2*b2*T-2363/18900*X^10*T^2*b2-17/6615*T^14*X^2*b1+2027/
1260*T^10*X^2*b2-229/504*T^8*X^4*b2-4/15*J*T^4*X^6*a2^2+4/135*J*T^4*X^6*b2^2-6
/175*J*T^5*X^8*b2+608/2025*J*T^5*X^6*b1^3-134/2835*J*T^4*X^9*a2-8/35*J*T^4*X^7
*a1^3-836/14175*J*T^3*X^10*b2-136/2835*J*T^3*X^8*b1^3+4/4725*J*T^2*X^11*a2+4/
135*J*T^2*X^9*a1^3-2/567*J*T*X^12*b2+32/2025*J*T*X^10*b1^3-8/4725*J*X^12*a1*a2
-4/2025*J*X^12*b1*b2+4/4725*J*X^11*a1*b1^2+586/42525*J*T^12*X*a2+208/42525*J*T
^12*a1*a2+428/2835*J*T^11*X^2*b2-136/14175*J*T^11*a1^2*b1+3844/42525*J*T^10*X^
3*a2+44/2025*J*T^10*X*a1^3-338/8505*J*T^9*X^4*b2+64/2835*J*T^9*X^2*b1^3-8/2025
*X^10*T^2*b1^3-121/14175*T^10*b2*a1^2+13/2025*T^10*b2*b1^2-4/135*T^5*X^4*b1^4-\
1/35*T^3*X^8*b2^2+4/81*T^3*X^6*b1^4+1655/8*T*b1*b2+1/945*T*X^10*b2^2+4/945*T*X
^8*b1^4-122/945*T^7*b2*b1^3+2/3*T*b2*b1^5-16*T*a1^4*b1^2-37/3*T*a1^2*b1^4+194/
105*T^7*X^2*b2^2+58/945*T^11*X^2*b1^2-146/2835*T^9*X^4*b1^2-1508/14175*T^7*X^6
*b1^2+148/4725*T^5*X^8*b1^2+46/1575*T^3*X^10*b1^2-2*X*a1*b2^3-2*X*b1*a2^3+3271
/540*X^6*T^2*b1^3-4231/144*X^4*T^2*b1^3-7/405*T^9*X^2*b2^2+2/189*T^7*X^4*b2^2-\
2/675*T^5*X^6*b2^2-13/2*X^2*a1^4*b2-15/2*X^2*b1^4*b2+82/2835*T^9*a1^2*b1^2+37/
315*T*X^10*b1^2+2173/2520*T*X^8*b1^2-2851/60*T^5*a1^2*b1^2-2599/12*T^3*a1^2*b1
^2-7/3*T^3*a1^2*b2^2+12*T^3*b1^2*a2^2-29*T^3*b1^2*b2^2-1979/252*T^7*X^2*b1^2-\
82/45*T^7*a1^2*b1^2-491/30*T^5*X^4*b1^2+259/540*T^3*X^6*b1^2-2699/2835*T^9*X^2
*b1^2+5479/945*T^7*X^4*b1^2-4814/675*T^5*X^6*b1^2+2489/540*X^2*T^6*b1^3+1/60*X
^7*a1*b2+13/90*X^7*b1*a2+55/6*X^3*b1*a2-195/4*X^3*a1*b2-2/6075*T^4*X^12*b2+2/
99225*T^2*X^14*b2-989/12600*T^4*X^10*b1+241/28350*T^4*X^10*b2+1/22325625*T*X^
20-2/13395375*T^19*X^2-1/2679075*T^17*X^4+152/200930625*T^15*X^6+46/13395375*T
^13*X^8+52/13395375*T^11*X^10+26/40186125*T^9*X^12-8/4465125*T^7*X^14-1/826875
*T^5*X^16-2/13395375*T^3*X^18-83/6*J*T*b1^5-38/5*J*T^6*a1^4+554/45*J*T^6*b1^4-\
15703/4050*J*T^10*a1^2-1978/2835*J*T^9*b1^3-2/1575*J*X^10*b1^2+16*J*T^3*b1^5-\
32/1575*J*T^12*b1^2-4/945*J*X^12*b1^2-16/893025*J*T^14*X^4+268/893025*J*T^16*X
^2+10/3*J*a1^2*b1^4-349/1260*J*X^8*b1^2+26/135*J*X^6*b1^4+1114/42525*J*T^12*a1
^2+817/12*J*T^2*b1^4-7/12*J*X^2*b1^4-238781/28350*J*T^11*b1+7459/2025*J*T^10*
b1^2-2507/18*J*T^4*b1^4+13/6*J*X^4*b1^4-5641/85050*J*T^13*b1+167401/1260*J*T^8
*b1^2-7694/135*J*T^7*b1^3+16/30375*J*T^15*b1-1936/59535*J*T^14*X^2+225/16*J*a1
^2*b1^2-86/315*J*X^9*a2+4/7*J*X^7*a2-223/2*J*T^4*a2^2-18/5*J*X^5*a2-1/6*J*X^4*
a2^2+31/2*J*T^2*a2^2-15/2*J*X^2*a2^2+18*J*X*a2+123/4*J*a1*a2+57*J*b2*T-31133/
2835*J*T^9*b2+421/3*J*T^4*b2^2+5/3*J*X^4*b2^2+25*J*X^2*b2^2-87/4*J*b1*b2-24*J*
X^3*a2+21610/63*J*T^7*b2+404/3*J*T^5*b2-607/3*J*T^3*b2-5*J*T^2*b2^2-16/15*J*T^
5*b1^5-1196/13395375*J*T^12*X^8-1144/13395375*J*T^10*X^10-2/525*J*X^12*a1^2-17
/315*J*X^11*a1-461/3150*J*X^10*a1^2+1163/420*J*T^8*a1^2+67/140*J*X^8*a1^2+41/
70*J*X^7*a1^3+22/3*J*T^4*a1^4-21/5*J*X^5*a1^3-7*J*X^4*a1^4+147/4*J*T^2*a1^4-33
/4*J*X^2*a1^4-3/2*J*X*a1^5-1592/42525*J*T^12*X^4-114736/637875*J*T^10*X^6+148/
2205*J*T^8*X^8+2896/70875*J*T^6*X^10+712/42525*J*T^4*X^12+16/99225*J*T^2*X^14-\
118672/42525*J*T^12*X^2+304/2835*J*T^10*X^4-1712/4725*J*T^8*X^6+16/945*J*T^6*X
^8+1072/14175*J*T^4*X^10+16/1575*J*T^2*X^12+1/1890*J*X^13*a1+32/1488375*J*T^17
*b1-928/4465125*J*T^15*b2-46/99225*J*T^14*b1^2+889/90*J*T^6*a2^2+2*J*T^2*a1^6-\
31/30*J*X^6*a2^2-7/5*J*X^6*b2^2-4/15*J*X^5*a2^3-2*J*X^2*a1^6+2/3*J*X^2*b1^6-2/
3*J*X^3*a2^3-2*J*X*a2^3+51/4*J*a1^3*a2+2/4725*J*X^13*a2+4/4725*J*X^11*a1^3-22/
567*J*T^10*a2^2+44/315*J*T^8*a1^4-16/525*J*X^11*a2-38/4725*J*X^10*a2^2-2/945*J
*X^10*b2^2-4/105*J*X^8*a1^4-8/945*J*X^8*b1^4+52/45*J*T^8*a2^2-32/105*J*X^8*a2^
2+2/315*J*X^8*b2^2+76/13395375*J*T^18*X^2+34/2679075*J*T^16*X^4-304/13395375*J
*T^14*X^6;


==> NLS-Rogue.Subprogram.txt <==
# NLS rational rogue waves. Supplementary file = Maple subprogram.
# Input=N, two square matrices A1, A3 of order 2*N as computed by Pierre Gaillard in
#   J.~Phys.~A: Math.~Theor.~{\bf 44} (2011) 435204 (15pp).
#   https://doi.org/10.1088/1751-8113/44/43/435204
# Output=four polynomials written on file "NLS-Rogue.j.data",
#   denoted Rs_{N-1}, Rd_{N-1}, Cs_{N-1}, Cd_{N-1} in the text.

restart;
with(LinearAlgebra):
with(linalg):

# NOTATION 

# Csj := Caj+I*Cbj = cplx polynomial=diff(det(A3),dj)/normj=affine function of sj, "C"=cplx 
# Cdj := Caj-I*Cbj = cplx polynomial=diff(det(A3),sj)/normj=affine function of dj 
# Rsj := Raj+I*Rbj = real polynomial=diff(det(A1),dj)/normj=affine function of sj, "R"=real 
# Rdj := Raj-I*Rbj = real polynomial=diff(det(A1),sj)/normj=affine function of dj 

# Caj := (Csj+Cdj)/2   = shorter cplx polynomial, stored in .data file
# Cbj := (Csj-Cdj)/2/I = shorter cplx polynomial, stored in .data file 
# Raj := (Rsj+Rdj)/2   = shorter real polynomial, stored in .data file
# Rbj := (Rsj-Rdj)/2/I = shorter real polynomial, stored in .data file 
#############################
# RECURRENCE
# Num{j+1}:=(Csj*Cdj+Numj^2)/Num_{j-1}
# Den{j+1}:=(Rsj*Rdj+Denj^2)/Den_{j-1}
#############################

## ############################################# 
"*************************** Rules. Procedures":
rtosd:={a1=(s1+d1)/2,b1=-I*(s1-d1)/2,a2=(s2+d2)/2,b2=-I*(s2-d2)/2,a3=(s3+d3)/2,b3=-I*(s3-d3)/2,
        a4=(s4+d4)/2,b4=-I*(s4-d4)/2,a5=(s5+d5)/2,b5=-I*(s5-d5)/2,a6=(s6+d6)/2,b6=-I*(s6-d6)/2,
        a7=(s7+d7)/2,b7=-I*(s7-d7)/2,a8=(s8+d8)/2,b8=-I*(s8-d8)/2,a9=(s9+d9)/2,b9=-I*(s9-d9)/2}:
rtoab:={s1=a1+I*b1,d1=a1-I*b1,s2=a2+I*b2,d2=a2-I*b2,s3=a3+I*b3,d3=a3-I*b3,
        s4=a4+I*b4,d4=a4-I*b4,s5=a5+I*b5,d5=a5-I*b5,s6=a6+I*b6,d6=a6-I*b6,
        s7=a7+I*b7,d7=a7-I*b7,s8=a8+I*b8,d9=a9-I*b9,s9=a9+I*b9,d9=a9-I*b9}:
rtoXT:={x=X/2,t=T/4}:
rtoxt:={X=2*x,T=4*t}:
# Display only the elements of matrices of order 2 N which are pure numbers
shownum:=proc(matr,M) local i1,i2:
 for i1 from 1 to M do for i2 from 1 to M do
 if evalb({}=indets(matr[i1,i2])) then
 print(i1,i2,"            ",matr[i1,i2]):end if:end do: end do:end proc:
#
NLSXT:=proc(expr) subs(rtoab,expr):simplify(I*diff(%,T)+diff(%,X,X)+1/2*%**2*subs(I=-I,%)):end proc:
show:=proc(expr) expr:indets(%),Nterms(%),degree(%,X),degree(%,T),
 "aj bj", degree(%,a1),degree(%,b1),degree(%,a2),degree(%,b2),degree(%,a3),degree(%,b3),
  degree(%,a4),degree(%,b4),degree(%,a5),degree(%,b5),degree(%,a6),degree(%,b6):
 end proc:
showc:=proc(expr) expr:indets(%),Nterms(%),degree(%,X),degree(%,T),
 "sj dj", degree(%,s1),degree(%,d1),degree(%,s2),degree(%,d2),degree(%,s3),degree(%,d3),
  degree(%,s4),degree(%,d4),degree(%,s5),degree(%,d5),degree(%,s6),degree(%,d6):
 end proc:
# CPU time. StringTools['FormatTime']( "%c", 0 );
## Function "Number of terms" 
Nterms:=proc(expr) nops([coeffs(expand(expr),indets(expr))]):end proc:
#

u0RW:=exp(I/2*T):evalb(0=NLSXT(u0RW));
u1RW:=(1-4*(1+I*T)/(1+X**2+T**2))*exp(I/2*T):;evalb(0=NLSXT(u1RW));

# Read data up to N=4 included
StringTools['FormatTime']( "%c", 0 );
read "C:/Users/conte/Nextcloud/linuxhome/spx/NLS-Rogue.1-4.data.txt":
StringTools['FormatTime']( "%c", 0 );
#N:=55;
#if 5=N then read "C:/Users/conte/Nextcloud/linuxhome/spx/NLS-Rogue.5.data.txt":end if:
#if 6=N then read "C:/Users/conte/Nextcloud/linuxhome/spx/NLS-Rogue.6.data.txt":end if:
indets(u0RW),indets(u1RW),indets(u2RW),indets(u2RWbis),indets(u3RW),indets(u4RW);

# CPU time and storage in Dell E5530. Much shorter in a good desktop
M:= 2;# N=1
M:= 4;# N=2    1 s,  40 Mb, Dell E5530 det(2 N)
M:= 6;# N=3    3 s,  74 Mb, Dell E5530 det(2 N)
M:=18:# N=9  All param 0. CPU time 677 s, memory 1148 Mb
M:=20:# N=10 All param 0. Done. 
M:= 8;# N=4   ? s, 956 Mb, Dell E5530 det(N)
M:=10;# N=5  18 s, 300 Mb, Dell E5530 det(N) 
M:=12;# N=6 600 s, 840 Mb, Dell E5530 det(N)
M:=14:# N=7 particular case a1=b1=s1=d1=0. CPU 8195 s = 2 h 20 min, 6374 Mb
M:=14:# N=7 Rsj not yet computed after 12h30 CPU, 12270 Mb 
N:=M/2:

norm1 :=1;                    # 1
norm2 :=1*2;                  # 2
norm3 :=1*2!*4!;              # 48
norm4 :=1*2!*4!*6!;           # 34560
norm5 :=1*2!*4!*6!*8!;        # 1393459200
norm6 :=1*2!*4!*6!*8!*10!;    # 5056584744960000
norm7 :=1*2!*4!*6!*8!*10!*12!;# 2422112183371431936000000
norm8 :=1*2!*4!*6!*8!*10!*12!*14!;
norm9 :=1*2!*4!*6!*8!*10!*12!*14!*16!;
norm10:=1*2!*4!*6!*8!*10!*12!*14!*16!*18!;
StringTools['FormatTime']( "%c", 0 ); 
# quit;
#?File;
#File->Close;
#Close;

# START OF Supplementary Maple program file.
# N=2 (test case). Input matrices M1=A1, M3=A3.
N:=2;
A1XT:=Matrix(4, 4, 
 {(1, 1) = X+I*T, (1, 2) = -(6*I)*T+(2*I)*b1-2*X-2*a1+(1/3)*(-X-I*T)^3, (1, 3) = 0, (1, 4) = 2, 
  (2, 1) = 1,     (2, 2) = -(-X-I*T)^2, (2, 3) = 0, (2, 4) = -2*X+(2*I)*T, 
  (3, 1) = 0,     (3, 2) = -2*X-(2*I)*T, (3, 3) = -1, (3, 4) = (X-I*T)^2, 
  (4, 1) = 0,     (4, 2) = -2, (4, 3) = X-I*T, (4, 4) = -2*X+(6*I)*T-2*a1-(2*I)*b1-(1/3)*(X-I*T)^3}):
A3XT:=Matrix(4, 4, 
 {(1, 1) = X+2+I*T, (1, 2) = -4/3+(2*I)*b1-(6*I)*T-2*X-2*a1+(1/3)*(-X-2-I*T)^3, (1, 3) = 0, (1, 4) = 2, 
  (2, 1) = 1,       (2, 2) = -(-X-2-I*T)^2, (2, 3) = 0, (2, 4) = -2*X+4+(2*I)*T, 
  (3, 1) = 0,       (3, 2) = -4-2*X-(2*I)*T, (3, 3) = -1, (3, 4) = (X-2-I*T)^2, 
  (4, 1) = 0,       (4, 2) = -2, (4, 3) = X-2-I*T, (4, 4) = -2*X+(6*I)*T+4/3-2*a1-(2*I)*b1-(1/3)*(X-2-I*T)^3}):
                               2
# ############### 
# Structure of the two Wronskians = det of order 2 N:
# shownum(A1XT0,M);shownum(A3XT0,M);
# N>=2.  4 N^2 elements=(2 N^2-2 N zero)+(2 N nonzero numbers)+(2 N^2 nonconstant). 
# N=2.      16 elements=( 4        zero)+(4   nonzero numbers)+(8     nonconstant). 
# N=4.      64 elements=(24        zero)+(8   nonzero numbers)+(32    nonconstant). 
# N>=2. Each row=2 N elements=(N-1 zero)+(1   nonzero number) +(N     nonconstant)
# N=2.  Each row=  4 elements=(1   zero)+(1   nonzero number) +(2     nonconstant)
# N=4.  Each row=  8 elements=(3   zero)+(1   nonzero number) +(4     nonconstant)

#####################################
# Rearrange the 2 Wronskians=det(2 N), by 2*N transpositions.
#####################################
if evalb(N<=6) then rshort:={X=3,T=1,a1=0,b1=0,a2=0,b2=0,a3=0,b3=0,a4=0,b4=0}:end if:
if evalb(7<=N and N<=10) then rshort:={
                      a1=0,b1=0,a2=0,b2=0,a3=0,b3=0,a4=0,b4=0,a5=0,b5=0,a6=0,b6=0,
                      a7=0,b7=0,a8=0,b8=0,a9=0,b9=0,
                      s1=0,d1=0,s2=0,d2=0,s3=0,d3=0,s4=0,d4=0,s5=0,d5=0,s6=0,d6=0,
                      s7=0,d7=0,s8=0,d8=0,s9=0,d9=0}:end if:
#if 4=N then rshort:={a3=0,b3=0,a3=0,b3=0}:end if:
#rshort:={a1=0,b1=0,s1=0,d1=0}:
rshort:={}:
A1XT0:=subs(rshort,A1XT):A3XT0:=subs(rshort,A3XT):
temp1:=A1XT0:temp3:=A3XT0:
for i0 from 1 to N do for i1 from 1 to 2*N do if factorial(2*i0-2)=abs(temp1[i1,i0]) then 
 temp1:= RowOperation(temp1,[i1,i0],inplace=false):
 temp3:= RowOperation(temp3,[i1,i0],inplace=false):
 end if end do end do:
for i0 from 1 to N do for i1 from N+1 to 2*N do if factorial(2*i0-2)=abs(temp1[i1,i0+N]) then 
 temp1:= RowOperation(temp1,[i1,i0+N],inplace=false):
 temp3:= RowOperation(temp3,[i1,i0+N],inplace=false):
 end if end do end do:
matden:=temp1:matnum:=temp3:

N;rshort;matnum;matden;

#####################################
# Given mat(A B C D), extract square block A, compute square block D-C*A^{-1}*B
#       det(A B C D)=det(A)*det(D-C*A^{-1}*B)
# matrix(2*N,2*N)=blocks(1:Nlin,1:Nlin),(1:Nlin,Nlin+1:2*N),(Nlin+1:2*N,1:Nlin),(Nlin+1:2*N,Nlin+1:2*N)
#####################################
# Rectangular off-diagonal blocks are allowed.
# Input matr(2*N,2*N), 2<=N
# Input Nlin:=order of the upper left block. 1<=Nlin<=2*N-1. 
# Output BlockA(1:Nlin,1:Nlin)
# Output BlockDD(1:2*N-Nlin) D-C*A^{-1}*B
# 
BlockA:= proc(matr,Nlin)                     SubMatrix(matr, [1..Nlin],[1..Nlin] ):end proc:
BlockDD:=proc(matr,N,Nlin) 
                                             SubMatrix(matr, [Nlin+1..2*N], [Nlin+1..2*N])
  -MatrixMatrixMultiply(MatrixMatrixMultiply(SubMatrix(matr, [Nlin+1..2*N], [1..Nlin]),
                               MatrixInverse(SubMatrix(matr, [1..Nlin],[1..Nlin] ))),
                                             SubMatrix(matr, [1..Nlin], [Nlin+1..2*N])):end proc:
#matden;
#BlockA(matden,N-1);BlockDden:=BlockDD(matden,N,N-1);
#BlockA(matden,N+1);BlockDden:=BlockDD(matden,N,N+1);
#BlockA(matden,2*N-1);BlockDden:=BlockDD(matden,N,2*N-1);

# Any N. PROGRAM optimal computation of diff(matnum or matden, sj or dj) as a det(N-1,N-1).
# sj only occurs in element [N,2*N], dj only in [2*N,N]
sj:=convert(cat("s",N-1),symbol):dj:=convert(cat("d",N-1),symbol):
aj:=convert(cat("a",N-1),symbol):bj:=convert(cat("b",N-1),symbol):
normj:=product(factorial(2*k-2),k=1..N):# diag(upper left block)=(1,-2!,4!,-!6,...,sign*!N)
N,sj,dj,normj;
# Convention xj=sj. DO NOT TRANSPOSE BECAUSE THE N-2 zeroes are in column 1, not in line 1.
SQUARE:=proc(matr,N,xj) local temp,sumj,difj,i1,tobefound,computed,blockA,blockDD,facsquare:     
 ###### INPUT
 # matr matrix(2*N,2*N) = either matden or matnum, UP TO A GLOBAL SIGN (not kept during transpositions), to be restored
 # 2*N order of the matrix
 # xj = either sj or dj
 ###### OUTPUT
 # one of the 4 affine functions Rsj, Rdj, Csj, Cdj, namely diff(det(matr),xy)/normj**2
 ###### LOCAL variables
 # tobefound (EXPENSIVE, for debugging only) diff(determinant of order 2 N,xj)
 ###### 
 temp:=factor(expand(subs(rtosd,subs(rshort,matr))));
 if 0=xj-sj then sumj:=sj:difj:=dj: else sumj:=dj: difj:=sj: end if:
  if detail then print("Entering",N,xj,"local sumj=",sumj,"local difj=",difj);print("mat(2N,2N)",temp);end if:
 print("coeff sj, coeff dj, normj",coeff(temp[N,2*N],sj),coeff(temp[2*N,N],dj),factorial(2*N-2));
 #tobefound:=factor(diff(det(temp),difj)/normj^2);if detail then print("To be found=",sumj*expand(coeff(tobefound,sumj)));end if:
 #
 # Check the presence of 2N-2 zeroes in column 1
 for i1 from 2 to 2*N-1 do if evalb(0=temp[i1,1]) then else error "element nonzero" end if:end do:
 #
#
 # Minor of elements (2N,N) and (1,1) (case xj=sj), of elements (2N,N) and (N+1,N+1)
 if 0=xj-sj then facsquare:= (-1)**(3*N)*(-factorial(2*N-2))*temp[1,1]:    end if:# Valid even if dj=0
 if 0=xj-dj then facsquare:=-(-1)**(3*N)*(-factorial(2*N-2))*temp[N+1,N+1]:end if:# Valid even if sj=0
 if 0=xj-dj and type(N,odd) then facsquare:=-facsquare:end if:# CORRECTION for some forgotten sign
  if detail then print("facsquare",facsquare);end if:
 # Syntax is SubMatrix(A, [-1,1],[2..4, 3]);
 if 0=xj-sj then temp:=subs(rtosd,SubMatrix(temp,[2..2*N-1],[2..N-1,N+1..2*N])) end if;# subs inhibits "last_name-eval"
 if 0=xj-dj then temp:=subs(rtosd,SubMatrix(temp,[1..N-1,N+2..2*N],[1..N,N+2..2*N-1])) end if;
  if detail then print("diff(mat,",difj,")=mat(2N-2,2N-2)",temp);end if:
 #
 if 0=xj-sj then temp:=RowOperation(temp,[N-1,N],inplace=false): facsquare:=-facsquare:end if:
  if detail then print("mat(2N-2,2N-2) blocks",temp):end if: 
 # Split into 4 blocks(N-1,N-1), upper left=upper triangular nonsingular
 blockA:=BlockA(temp,N-1):if detail then print("Block A, upper triangular nonsingular",%,"det A=",det(%));end if:
 blockDD:=BlockDD(temp,N-1,N-1):if detail then print("Block DD",%);end if:
 computed:=facsquare*det(blockA)*det(BlockDD(temp,N-1,N-1))/normj^2:
 #print("Exact/computed=",factor(tobefound/computed)); 
 return(factor(computed)):
 end proc:


detail:=true:
detail:=false:
StringTools['FormatTime']( "%c", 0 );
"**************************************************** den sj";Rsj:=SQUARE(matden,N,sj):showc(%);
"**************************************************** den dj";Rdj:=SQUARE(matden,N,dj):showc(%);
StringTools['FormatTime']( "%c", 0 );
"**************************************************** num sj";Csj:=SQUARE(matnum,N,sj):showc(%);
"**************************************************** num dj";Cdj:=SQUARE(matnum,N,dj):showc(%);
StringTools['FormatTime']( "%c", 0 );
# N=6 "Rs5",{T, X, d1, d2, d3, s1, s2, s3, s4, s5}, 19683, 31, 31, "sj dj", 7, 3, 4, 2, 3, 1, 2, 0, 1, 0
# N=4       {T, X, d1, d2, d3, s1   },                248, 13, 13, "sj dj", 1, 3, 0, 2, 0, 1, 0, 0, 0, 0
# Rs5 {T, X, d1, d2, d3, s1, s2, s3, s4, s5}, 19683, 31, 31, "sj dj", 7, 3, 4, 2, 3, 1, 2, 0, 1, 0
# Rd5 {T, X, d1, d2, d3, d4, d5, s1, s2, s3}, 19683, 31, 31, "sj dj", 3, 7, 2, 4, 1, 3, 0, 2, 0, 1
# Cs5 {T, X, d1, d2, d3, s1, s2, s3, s4, s5}, 36680, 31, 31, "sj dj", 7, 3, 4, 2, 3, 1, 2, 0, 1, 0
# Cd5 {T, X, d1, d2, d3, d4, d5, s1, s2, s3}, 36680, 31, 31, "sj dj", 3, 7, 2, 4, 1, 3, 0, 2, 0, 1

# Any N. Save the four shortest affine functions, without compactification.
Rajmore:=collect(subs(I=J,expand(subs(rtoab,(Rsj+Rdj)/2  ))),{aj,bj}):show(%);
Rbjmore:=collect(subs(I=J,expand(subs(rtoab,(Rsj-Rdj)/2/I))),{aj,bj}):show(%);
Cajmore:=collect(subs(I=J,expand(subs(rtoab,(Csj+Cdj)/2  ))),{aj,bj}):show(%);
Cbjmore:=collect(subs(I=J,expand(subs(rtoab,(Csj-Cdj)/2/I))),{aj,bj}):show(%);
save Rajmore,Rbjmore,Cajmore,Cbjmore,"NLS-Rogue.j.data":
StringTools['FormatTime']( "%c", 0 );
"Saved four determinants",N;

# N=2
#if 2=N then
evalb(0=simplify(subs(rtoab,Rsj-Rs1))),
evalb(0=simplify(subs(rtoab,Rdj-Rd1))),
evalb(0=simplify(subs(rtoab,Csj-Cs1))),
evalb(0=simplify(subs(rtoab,Cdj-Cd1)));
evalb(0=simplify(expand(subs(rtoab,(Rsj*Rdj+Den1**2)/Den0-Den2)))),
evalb(0=simplify(expand(subs(rtoab,(Csj*Cdj+Num1**2)/Num0-Num2))));
evalb(0=NLSXT(Num2/Den2*exp(I*T/2)));
#end if:

# N=3
if 3=N then
evalb(0=simplify(subs(rtoab,Rsj-Rs2))),
evalb(0=simplify(subs(rtoab,Rdj-Rd2))), 
evalb(0=simplify(subs(rtoab,Csj-Cs2))),
evalb(0=simplify(subs(rtoab,Cdj-Cd2))); 
#evalb(0=simplify(expand(subs(rtoab,(Rsj*Rdj+Den2**2)/Den1-Den3)))), 
#evalb(0=simplify(expand(subs(rtoab,(Csj*Cdj+Num2**2)/Num1-Num3)))); 
#evalb(0=NLSXT(Num3/Den3*exp(I*T/2)));
factor(subs(rtoab,Rdj/Rd2));factor(subs(rtoab,Cdj/Cd2));
end if:

# N=7 particular case a1=b1=s1=d1=0. CPU 8195 s = 2 h 20 min, 6374 Mb
# "Rs6", {T, X, d2, d3, d4, s2, s3, s4, s5, s6}, 32562, 43, 43, "sj dj", 0, 0, 5, 3, 4, 2, 3, 1, 2, 0, 1, 0
# "Rd6", {T, X, d2, d3, d4, d5, d6, s2, s3, s4}, 32562, 43, 43, "sj dj", 0, 0, 3, 5, 2, 4, 1, 3, 0, 2, 0, 1
# "Cs6", {T, X, d2, d3, d4, s2, s3, s4, s5, s6}, 61919, 43, 43, "sj dj", 0, 0, 5, 3, 4, 2, 3, 1, 2, 0, 1, 0
# "Cd6", {T, X, d2, d3, d4, d5, d6, s2, s3, s4}, 61919, 43, 43, "sj dj", 0, 0, 3, 5, 2, 4, 1, 3, 0, 2, 0, 1


